Advanced Plaque Modeling for Atherosclerosis Detection Using Molecular Communication

As one of the most prevalent diseases worldwide, plaque formation in human arteries, known as atherosclerosis, is the focus of many research efforts. Previously, molecular communication (MC) models have been proposed to capture and analyze the natural processes inside the human body and to support the development of diagnosis and treatment methods. In the future, synthetic MC networks are envisioned to span the human body as part of the Internet of Bio-Nano Things (IoBNT), turning blood vessels into physical communication channels. By observing and characterizing changes in these channels, MC networks could play an active role in detecting diseases like atherosclerosis. In this paper, building on previous preliminary work for simulating an MC scenario in a plaque-obstructed blood vessel, we evaluate different analytical models for non-Newtonian flow and derive associated channel impulse responses (CIRs). Additionally, we add the crucial factor of flow pulsatility to our simulation model and investigate the effect of the systole-diastole cycle on the received particles across the plaque channel. We observe a significant influence of the plaque on the channel in terms of the flow profile and CIR across different emission times in the cycle. These metrics could act as crucial indicators for early non-invasive plaque detection in advanced future MC methods.

==> figures/Plaque_laminar_10_varying.csv <==
time_new,time_after_release,number_of_received_particles_04,number_of_received_particles_09,number_of_received_particles_016,number_of_received_particles_constant
0,0.4,0,0,0,0
0.02,0.42,0,0,0,0
0.04,0.44,0,0,595,0
0.06,0.46,0,0,643,379
0.08,0.48,0,0,648,634
0.1,0.5,0,0,650,689
0.12,0.52,127,614,652,712
0.14,0.54,450,737,656,714
0.16,0.56,598,747,657,714
0.18,0.58,653,747,657,714
0.2,0.6,668,747,657,714
0.22,0.62,677,747,657,714
0.24,0.64,680,747,657,714
0.26,0.66,683,747,657,714
0.28,0.68,688,747,657,714
0.3,0.7,689,747,658,714
0.32,0.72,689,747,658,714
0.34,0.74,689,747,658,714
0.36,0.76,689,747,658,714
0.38,0.78,689,747,658,714
0.4,0.8,689,747,658,714
0.42,0.82,689,747,658,714
0.44,0.84,689,747,658,714
0.46,0.86,689,747,658,714
0.48,0.88,689,747,658,714
0.5,0.9,689,747,658,714
0.52,0.92,689,748,658,714
0.54,0.94,689,748,658,714
0.56,0.96,689,748,658,714
0.58,0.98,689,748,658,714
0.6,1,689,748,658,714
0.62,1.02,689,748,658,714
0.64,1.04,689,748,658,714
0.66,1.06,689,748,658,714
0.68,1.08,689,748,658,714
0.7,1.1,689,748,658,714
0.72,1.12,689,748,658,714
0.74,1.14,689,748,658,714
0.76,1.16,689,748,658,714
0.78,1.18,689,748,658,714
0.8,1.2,689,748,658,714
0.82,1.22,689,748,658,714
0.84,1.24,689,748,658,714
0.86,1.26,689,748,658,714
0.88,1.28,689,748,658,714
0.9,1.3,689,748,658,714
0.92,1.32,689,748,658,714
0.94,1.34,689,748,658,714
0.96,1.36,689,748,658,714
0.98,1.38,689,748,658,714
1,1.4,689,749,658,714


==> figures/Plaque_laminar_1_varying.csv <==
time_new,time_after_release,number_of_received_particles_04,number_of_received_particles_09,number_of_received_particles_016,number_of_received_particles_constant
0,0.4,0,0,0,0
0.02,0.42,0,0,0,0
0.04,0.44,0,0,0,0
0.06,0.46,0,0,70,0
0.08,0.48,0,0,407,0
0.1,0.5,0,0,516,0
0.12,0.52,0,0,577,461
0.14,0.54,0,102,628,674
0.16,0.56,0,773,675,776
0.18,0.58,0,931,717,837
0.2,0.6,155,979,743,877
0.22,0.62,336,990,758,919
0.24,0.64,438,993,764,954
0.26,0.66,507,994,764,969
0.28,0.68,565,996,766,985
0.3,0.7,612,998,781,998
0.32,0.72,657,999,823,998
0.34,0.74,695,1000,847,999
0.36,0.76,733,1000,875,999
0.38,0.78,771,1000,902,999
0.4,0.8,806,1000,913,999
0.42,0.82,832,1000,925,999
0.44,0.84,856,1000,933,999
0.46,0.86,878,1000,940,999
0.48,0.88,894,1000,950,999
0.5,0.9,911,1000,955,999
0.52,0.92,925,1000,961,999
0.54,0.94,931,1000,963,999
0.56,0.96,937,1000,967,999
0.58,0.98,949,1000,972,999
0.6,1,972,1000,975,999
0.62,1.02,993,1000,981,999
0.64,1.04,999,1000,986,999
0.66,1.06,1000,1000,992,999
0.68,1.08,1000,1000,993,999
0.7,1.1,1000,1000,993,999
0.72,1.12,1000,1000,995,999
0.74,1.14,1000,1000,996,999
0.76,1.16,1000,1000,996,999
0.78,1.18,1000,1000,997,999
0.8,1.2,1000,1000,998,999
0.82,1.22,1000,1000,999,999
0.84,1.24,1000,1000,999,999
0.86,1.26,1000,1000,999,999
0.88,1.28,1000,1000,1000,999
0.9,1.3,1000,1000,1000,999
0.92,1.32,1000,1000,1000,999
0.94,1.34,1000,1000,1000,999
0.96,1.36,1000,1000,1000,999
0.98,1.38,1000,1000,1000,999
1,1.4,1000,1000,1000,999


==> figures/Plaque_laminar_4_varying.csv <==
time_new,time_after_release,number_of_received_particles_04,number_of_received_particles_09,number_of_received_particles_016,number_of_received_particles_constant
0,0.4,0,0,0,0
0.02,0.42,0,0,0,0
0.04,0.44,0,0,0,0
0.06,0.46,0,0,499,0
0.08,0.48,0,0,640,0
0.1,0.5,0,0,698,418
0.12,0.52,0,0,741,678
0.14,0.54,0,582,777,785
0.16,0.56,0,854,807,827
0.18,0.58,358,952,821,874
0.2,0.6,493,987,829,907
0.22,0.62,565,993,829,947
0.24,0.64,635,995,829,970
0.26,0.66,683,996,829,986
0.28,0.68,726,997,830,992
0.3,0.7,763,999,835,995
0.32,0.72,801,999,846,996
0.34,0.74,823,999,878,996
0.36,0.76,842,999,898,996
0.38,0.78,851,999,898,996
0.4,0.8,864,999,901,996
0.42,0.82,882,999,903,996
0.44,0.84,897,999,911,996
0.46,0.86,912,999,922,996
0.48,0.88,922,999,929,996
0.5,0.9,934,999,940,996
0.52,0.92,942,999,955,996
0.54,0.94,944,999,966,996
0.56,0.96,955,999,980,996
0.58,0.98,968,999,991,996
0.6,1,988,999,992,996
0.62,1.02,999,999,992,996
0.64,1.04,999,999,992,996
0.66,1.06,999,999,992,996
0.68,1.08,999,999,992,996
0.7,1.1,999,999,994,996
0.72,1.12,999,999,994,996
0.74,1.14,999,999,994,996
0.76,1.16,999,999,994,996
0.78,1.18,999,999,994,996
0.8,1.2,999,999,994,996
0.82,1.22,999,999,994,996
0.84,1.24,999,999,994,996
0.86,1.26,999,999,995,996
0.88,1.28,999,999,995,996
0.9,1.3,999,999,995,996
0.92,1.32,999,999,995,996
0.94,1.34,999,999,995,996
0.96,1.36,999,999,995,996
0.98,1.38,999,999,995,996
1,1.4,999,999,995,996


==> figures/Plaque_laminar_7_varying.csv <==
time_new,time_after_release,number_of_received_particles_04,number_of_received_particles_09,number_of_received_particles_016,number_of_received_particles_constant
0,0.4,0,0,0,0
0.02,0.42,0,0,0,0
0.04,0.44,0,0,537,0
0.06,0.46,0,0,727,0
0.08,0.48,0,0,770,494
0.1,0.5,0,0,794,727
0.12,0.52,0,244,797,802
0.14,0.54,166,762,803,854
0.16,0.56,493,884,811,888
0.18,0.58,640,929,825,927
0.2,0.6,717,937,840,943
0.22,0.62,764,939,847,947
0.24,0.64,801,945,857,949
0.26,0.66,824,946,857,950
0.28,0.68,844,946,860,951
0.3,0.7,856,948,872,951
0.32,0.72,869,950,887,951
0.34,0.74,888,950,891,951
0.36,0.76,911,950,896,951
0.38,0.78,923,950,903,951
0.4,0.8,933,950,905,951
0.42,0.82,937,950,909,951
0.44,0.84,940,950,909,951
0.46,0.86,944,950,910,951
0.48,0.88,944,950,911,951
0.5,0.9,944,952,911,951
0.52,0.92,945,954,911,951
0.54,0.94,946,954,911,951
0.56,0.96,946,954,912,951
0.58,0.98,946,954,913,951
0.6,1,946,954,913,951
0.62,1.02,946,954,913,951
0.64,1.04,946,954,913,951
0.66,1.06,946,954,913,951
0.68,1.08,946,954,913,951
0.7,1.1,946,954,913,951
0.72,1.12,946,956,913,951
0.74,1.14,946,957,913,951
0.76,1.16,946,957,913,951
0.78,1.18,946,957,913,951
0.8,1.2,946,957,913,951
0.82,1.22,946,957,913,951
0.84,1.24,946,958,915,951
0.86,1.26,946,958,918,951
0.88,1.28,946,958,918,951
0.9,1.3,946,958,918,951
0.92,1.32,946,958,918,951
0.94,1.34,946,958,918,951
0.96,1.36,946,958,918,951
0.98,1.38,946,958,918,951
1,1.4,946,959,918,951


==> figures/Plot_Verschiebung.csv <==
time,v_x,avg_D_0,max_D_0,med_D_0,min_D_0
0.0092844,0.0281339,5.10192e-06,1.56972e-05,3.62596e-06,-6.82705e-07
0.0195742,0.0236038,4.76143e-06,1.07182e-05,4.74727e-06,9.14291e-09
0.0323096,0.0187307,-2.92899e-06,-1.26468e-09,-2.74362e-06,-6.54606e-06
0.0376013,0.0183999,-4.61668e-06,2.41266e-07,-3.46706e-06,-1.41553e-05
0.050753,0.0194719,-3.38685e-06,-1.68707e-09,-2.99688e-06,-8.78558e-06
0.0593115,0.0243891,7.72178e-07,3.98376e-06,2.85541e-07,-2.72087e-07
0.0690636,0.031255,5.02429e-06,1.47129e-05,4.1433e-06,6.13342e-10
0.0783951,0.0466519,6.98237e-06,2.06463e-05,5.79055e-06,1.59446e-09
0.0883418,0.0641705,6.2204e-06,1.9247e-05,5.00819e-06,1.41344e-09
0.0999873,0.0857979,3.32529e-06,1.12624e-05,2.54483e-06,1.4404e-09
0.109516,0.106318,2.3266e-06,9.33057e-06,1.55733e-06,9.07004e-10
0.120412,0.132132,4.8499e-06,1.58375e-05,3.76378e-06,1.46482e-09
0.129673,0.152404,7.59457e-06,2.30397e-05,6.21406e-06,2.39999e-09
0.1399,0.172987,7.78105e-06,2.39974e-05,6.30247e-06,2.94917e-09
0.149464,0.190149,5.50592e-06,1.76057e-05,4.31406e-06,2.73579e-09
0.160108,0.201619,2.59056e-06,8.63773e-06,1.94683e-06,2.35702e-09
0.170285,0.201268,4.88703e-07,1.94812e-06,3.97714e-07,-9.58075e-09
0.180437,0.189794,-1.115e-06,3.28616e-07,-8.05422e-07,-3.41248e-06
0.189831,0.160871,-3.09293e-06,1.62636e-07,-2.10365e-06,-1.20923e-05
0.199838,0.124705,-7.47562e-06,-5.35377e-10,-6.22993e-06,-2.24726e-05
0.210608,0.0888053,-9.00397e-06,4.47306e-10,-7.07476e-06,-2.81155e-05
0.219461,0.0592955,-7.357e-06,-5.62674e-10,-5.83572e-06,-2.31864e-05
0.228789,0.0461139,-3.35015e-06,-2.16459e-09,-2.92087e-06,-8.98462e-06
0.240602,0.0381291,2.34033e-06,5.51089e-06,2.13744e-06,8.08678e-10
0.248914,0.0347296,3.07204e-06,8.59149e-06,2.53249e-06,4.24087e-11
0.261111,0.0329236,-1.04138e-07,1.05592e-07,-3.03626e-08,-5.71397e-07
0.27089,0.0344516,-2.52061e-06,-6.15395e-10,-2.24794e-06,-6.21178e-06
0.279424,0.0359503,-1.9955e-06,-5.36957e-10,-1.6948e-06,-5.20933e-06
0.289555,0.0380226,7.79565e-07,2.45298e-06,6.26897e-07,-4.33515e-09
0.299998,0.0398099,2.97301e-06,8.47125e-06,2.47498e-06,5.51434e-10
0.309201,0.040086,2.4149e-06,6.57807e-06,2.05674e-06,1.10175e-09
0.320155,0.0404146,-3.91836e-07,2.73436e-08,-3.60358e-07,-9.26574e-07
0.328628,0.0387093,-1.93897e-06,7.18632e-09,-1.61437e-06,-5.57126e-06
0.338317,0.0356265,-2.01654e-06,-7.43558e-11,-1.67047e-06,-5.72328e-06
0.350116,0.0303991,-3.12684e-07,-4.39187e-11,-2.21511e-07,-1.28617e-06
0.358985,0.0250241,4.42303e-07,1.08609e-06,3.99897e-07,5.69244e-10
0.367886,0.0196296,-5.19788e-08,9.07176e-08,6.76256e-09,-6.48738e-07
0.38196,0.0113552,-1.87144e-06,-4.43417e-11,-1.51015e-06,-5.73279e-06
0.387457,0.00837768,-2.25568e-06,-2.49144e-10,-1.84548e-06,-6.74579e-06
0.400578,0.00271986,-1.67039e-06,-5.61326e-10,-1.38242e-06,-4.858e-06
0.408703,0.00133107,-5.43866e-07,-4.81598e-10,-4.54653e-07,-1.54753e-06
0.418419,0.000969736,6.82024e-07,1.90318e-06,5.69499e-07,-1.31964e-08
0.429878,0.0084722,1.86327e-06,6.00651e-06,1.46521e-06,-1.08036e-11
0.442639,0.0252741,3.11788e-06,1.03331e-05,2.40488e-06,1.80233e-10
0.450517,0.0388708,3.87406e-06,1.26618e-05,2.98117e-06,4.53428e-10
0.460982,0.0463784,3.46029e-06,9.91462e-06,2.89929e-06,1.38533e-09
0.468758,0.0519567,2.05539e-06,6.482e-06,1.654e-06,1.20671e-09
0.478994,0.0572834,3.10801e-07,1.6581e-06,9.96504e-08,-2.36675e-08
0.489166,0.0611585,-7.50527e-08,3.03433e-07,-4.76886e-08,-3.78402e-07
0.499572,0.0634975,8.68818e-07,2.84122e-06,6.46173e-07,4.56641e-10
0.509729,0.0640172,1.66437e-06,4.59396e-06,1.42697e-06,1.15141e-09
0.518998,0.0627695,1.20239e-06,3.39754e-06,1.00223e-06,9.19573e-10
0.530569,0.0612118,-2.47075e-07,7.7607e-08,-2.09996e-07,-6.52264e-07
0.539346,0.0586786,-9.1729e-07,4.22472e-08,-7.56308e-07,-2.70434e-06
0.548656,0.0550706,-9.26394e-07,3.62421e-08,-7.41681e-07,-2.78777e-06
0.558655,0.0511963,-3.57019e-07,2.82279e-08,-2.81922e-07,-1.16454e-06
0.569152,0.0471288,1.59992e-07,3.82522e-07,1.44308e-07,-1.13209e-09
0.579733,0.0432844,6.6317e-09,7.793e-08,1.52429e-08,-1.7168e-07
0.590466,0.0396045,-5.29137e-07,2.92138e-08,-4.15417e-07,-1.67818e-06
0.601838,0.0357056,-8.46607e-07,1.04253e-08,-6.89169e-07,-2.5531e-06
0.610076,0.0330093,-7.18506e-07,5.36167e-09,-5.8231e-07,-2.17776e-06
0.618975,0.0310187,-3.01205e-07,9.137e-09,-2.41366e-07,-9.22279e-07
0.628424,0.029,1.24196e-07,2.88324e-07,1.15484e-07,-2.10831e-10
0.638111,0.029,3.77629e-07,1.19415e-06,3.03432e-07,2.18608e-10
0.647807,0.0294759,4.45016e-07,1.39424e-06,3.57161e-07,2.48874e-10
0.662219,0.0312774,4.42345e-07,1.44263e-06,3.43234e-07,2.8836e-10
0.671733,0.0323597,4.45636e-07,1.42555e-06,3.53388e-07,3.2777e-10
0.681171,0.0329575,4.08453e-07,1.26009e-06,3.32098e-07,3.70626e-10
0.69054,0.0335508,3.43365e-07,1.11952e-06,2.70034e-07,3.46332e-10
0.699891,0.0341431,3.1738e-07,1.04987e-06,2.46014e-07,3.36814e-10
0.709258,0.0347363,3.51423e-07,1.13056e-06,2.77515e-07,3.60074e-10
0.718611,0.0353287,4.12113e-07,1.30735e-06,3.28951e-07,3.67414e-10
0.727899,0.0359169,4.53584e-07,1.42108e-06,3.65148e-07,3.88221e-10
0.741627,0.0367864,4.33758e-07,1.3684e-06,3.47186e-07,4.0407e-10
0.750646,0.0370753,3.77499e-07,1.16934e-06,3.04694e-07,4.10994e-10
0.759594,0.0371946,2.9305e-07,9.18784e-07,2.38715e-07,4.16971e-10
0.768521,0.0373136,2.38129e-07,7.96994e-07,1.84834e-07,2.9359e-10
0.781973,0.037493,2.85126e-07,9.067e-07,2.28486e-07,3.85621e-10
0.790959,0.0376128,3.51817e-07,1.09326e-06,2.85606e-07,3.93787e-10
0.799904,0.0377321,3.85713e-07,1.18993e-06,3.11523e-07,4.03196e-10
0.808779,0.0378504,3.66536e-07,1.13342e-06,2.9781e-07,4.1251e-10
0.821975,0.037905,2.85524e-07,8.9426e-07,2.29907e-07,3.98887e-10
0.830749,0.0374832,2.04152e-07,6.03369e-07,1.7231e-07,2.60214e-10
0.839553,0.03706,1.28326e-07,4.25069e-07,1.04287e-07,-3.33438e-10
0.848445,0.0366324,1.12287e-07,3.87668e-07,8.71559e-08,-7.63138e-10
0.862006,0.0359805,1.90843e-07,5.7848e-07,1.59199e-07,2.66741e-10
0.871147,0.035541,2.35149e-07,7.07786e-07,1.94129e-07,3.4522e-10
0.880325,0.0345461,1.81491e-07,4.64917e-07,1.6024e-07,2.29294e-10
0.889552,0.0334888,2.53108e-08,5.51433e-08,2.59247e-08,-1.99108e-09
0.898937,0.0306294,-2.10274e-07,3.54875e-08,-1.42114e-07,-9.16149e-07


==> figures/analytical_cir.csv <==
0,0,0,0
0.001,0,0,0
0.002,0,0,0
0.003,0,0,0
0.004,0,0,0
0.005,0,0,0
0.006,0,0,0
0.007,0,0,0
0.008,0,0,0
0.009,0,0,0
0.01,0,0,0
0.011,0,0,0
0.012,0,0,0
0.013,0,0,0
0.014,0,0,0
0.015,0,0,0
0.016,0,0,0
0.017,0,0,0
0.018,0,0,0
0.019,0,0,0
0.02,0,0,0
0.021,0,0,0
0.022,0,0,0
0.023,0,0,0
0.024,0,0,0
0.025,0,0,0
0.026,0,0,0
0.027,0,0,0
0.028,0,0,0
0.029,0,0,0
0.03,0,0,0
0.031,0,0,0
0.032,0,0,0
0.033,0,0,0
0.034,0,0,0
0.035,0,0,0
0.036,0,0,0
0.037,0,0,0
0.038,0,0,0
0.039,0,0,0
0.04,0,0,0
0.041,0,0,0
0.042,0,0,0
0.043,0,0,0
0.044,0,0,0
0.045,0,0,0
0.046,0,0,0
0.047,0,0,0
0.048,0,0,0
0.049,0,0,0
0.05,0,0,0
0.051,0,0,0
0.052,0,0,0
0.053,0,0,0
0.054,0,0,0
0.055,0,0,0
0.056,0,0,0
0.057,0,0,0
0.058,0,0,0
0.059,0,0,0
0.06,0,0,0
0.061,0,0,0
0.062,0,0,0
0.063,0,0,0
0.064,0,0,0
0.065,0,0,0
0.066,0,0,0
0.067,0,0,0
0.068,0,0,0
0.069,0,0,0
0.07,0,0,0
0.071,0,0,0
0.072,0,0,0
0.073,0,0,0
0.074,0.0121700648016437,0,0
0.075,0.0253411306042886,0,0
0.076,0.0381655894121268,0,0
0.077,0.0506569453937875,0,0
0.078,0.0628280101964312,0,0
0.079,0.0746909467762233,0,0
0.08,0.0862573099415205,0.00284647802812288,0
0.081,0.0975380838928598,0.02763585706409,0.0249269472393703
0.082,0.108543717016118,0.0473123112823808,0.0452994253316836
0.083,0.119284154160502,0.0649574608712955,0.0633410975564493
0.084,0.129768866610972,0.0812635802397057,0.0799223428322042
0.085,0.140006879944961,0.0965543228352892,0.0954215637304631
0.086,0.150006799945601,0.111019449265907,0.110052851085298
0.087,0.159776836727835,0.124784719563937,0.123954979535521
0.088,0.169324827219564,0.137940241636221,0.137225862164441
0.089,0.178658256127209,0.150554174428667,0.149938719509104
0.09,0.187784275503574,0.162680167666637,0.162150676152659
0.091,0.196709723025512,0.174361752911352,0.173907755042316
0.092,0.205441139079583,0.185635104695658,0.185247979084026
0.093,0.213984782745394,0.196530865532486,0.1962034004909
0.094,0.222346646758741,0.207075401894137,0.206801485612507
0.095,0.230532471529702,0.217291697973209,0.217066093305275
0.096,0.2385477582846,0.227200009860562,0.227018186584857
0.097,0.246397781395068,0.236818356035349,0.236676363297822
0.098,0.254087599952262,0.246162892868586,0.246057260420892
0.099,0.261622068639613,0.255248207380061,0.255175867902429
0.1,0.269005847953216,0.264087549176654,0.264045776333142
0.101,0.276243413815066,0.272693016845424,0.272679375275381
0.102,0.2833390666208,0.281075709666067,0.281088014167141
0.103,0.290296939760404,0.289245852517881,0.289282134401826
0.104,0.297121007647323,0.297212899786643,0.297271378900089
0.105,0.303815093288778,0.304985622616891,0.305064683885048
0.106,0.310382875427563,0.312572182807689,0.31267035642504
0.107,0.31682789528338,0.319980195886923,0.320096140475237
0.108,0.323153562919645,0.327216785335387,0.327349273536121
0.109,0.329363163259832,0.334288629509971,0.334436535589104
0.11,0.335459861775651,0.341202002495748,0.341364291623934
0.111,0.341446709867762,0.347962809872003,0.348138528808531
0.112,0.347326649958229,0.354576620188035,0.354764889148178
0.113,0.353102520312581,0.361048692796739,0.361248698322323
0.114,0.358777059608084,0.367384002577519,0.367594991262428
0.115,0.364352911263666,0.373587261987631,0.373808534935462
0.116,0.369832627545876,0.379662940807006,0.379893848718598
0.117,0.375218673464288,0.385615283881874,0.385855222687081
0.118,0.380513430468827,0.391448327124124,0.391696734085712
0.119,0.385719199960686,0.397165911983641,0.397422262212354
0.12,0.39083820662768,0.402771698578394,0.40303550190736
0.121,0.395872601614228,0.408269177640083,0.408539975814349
0.122,0.400824465535423,0.413661681410787,0.413939045554103
0.123,0.405695811344078,0.418952393607391,0.419235921933643
0.124,0.410488587059045,0.424144358554809,0.424433674295991
0.125,0.415204678362573,0.429240489575841,0.429535239102175
0.126,0.419845911073981,0.43424357671422,0.43454342782526
0.127,0.42441405350647,0.439156293857895,0.439460934226135
0.128,0.42891081871345,0.443981205321396,0.444290341072245
0.129,0.4333378666304,0.44872077193916,0.449034126353111
0.13,0.437696806117859,0.453377356715638,0.453694669040176
0.131,0.441989196910852,0.45795323007281,0.458274254433091
0.132,0.446216551479709,0.462450574731227,0.462775079129802
0.133,0.45038033680693,0.466871490256736,0.467199255653736
0.134,0.45448197608449,0.471217997301668,0.471548816767798
0.135,0.458522850335716,0.475492041566219,0.475825719501784
0.136,0.4625042999656,0.479695497503171,0.480031848917046
0.137,0.466427626243224,0.483830171786727,0.484169021629883
0.138,0.470294092719722,0.487897806564262,0.488238989112962
0.139,0.474104926585048,0.491900082507906,0.492243440792251
0.14,0.477861319966583,0.495838621681336,0.496184006955232
0.141,0.481564431172494,0.4997149902357,0.500062261484724
0.142,0.485215385882547,0.50353070094732,0.503879724431319
0.143,0.488815278288963,0.50728721560871,0.507637864436254
0.144,0.492365172189734,0.510985947283411,0.511338101015512
0.145,0.495866102036701,0.514628262434251,0.514981806714994
0.146,0.499319073940559,0.518215482933811,0.51857030914576
0.147,0.502725066634841,0.521748887965143,0.522104892907589
0.148,0.506085032400822,0.525229715820138,0.52558680140842
0.149,0.509399897955179,0.528659165602319,0.529017238586612
0.15,0.512670565302144,0.532038398840313,0.532397370542422
0.151,0.515897912551799,0.535368541017765,0.535728327084574
0.152,0.519082794706063,0.538650683024987,0.539011203197349
0.153,0.522226044413867,0.541885882537264,0.542247060433205
0.154,0.525328472696894,0.545075165324347,0.545436928235559
0.155,0.528390869647236,0.548219526495338,0.548581805196009
0.156,0.531414005098216,0.551319931682846,0.551682660249981
0.157,0.534398629269565,0.554377318170057,0.554740433814463
0.158,0.537345473388112,0.557392595964038,0.557756038871269
0.159,0.540255250285042,0.560366648818425,0.560730361998992
0.16,0.54312865497076,0.563300335208383,0.563664264356613
0.161,0.545966365188333,0.566194489260552,0.566558582621519
0.162,0.54876904194643,0.569049921640495,0.569414129884494
0.163,0.551537330032648,0.57186742040001,0.572231696504077
0.164,0.554271858508059,0.574647751786498,0.575012050922529
0.165,0.556973241183768,0.577391661016455,0.577755940445489
0.166,0.559642077080251,0.580099873014993,0.580464091987286
0.167,0.56227895087019,0.582773093123216,0.583137212783729
0.168,0.564884433305486,0.585412007775112,0.585775991074084
0.169,0.567459081629122,0.588017285145572,0.58838109675386
0.17,0.57000343997248,0.590589575771,0.590953181999898
0.171,0.572518039738723,0.593129513143917,0.593492881869186
0.172,0.5750033999728,0.595637714282875,0.596000814872725
0.173,0.577460027718622,0.598114780278908,0.598477583525705
0.174,0.579888418363917,0.600561296819686,0.600923774875152
0.175,0.582289055973267,0.602977834692451,0.603339961006174
0.176,0.584662413609782,0.605364950266793,0.60572669952783
0.177,0.587008953645885,0.607723185958199,0.608084534039616
0.178,0.589329128063605,0.610053070673325,0.610413994579494
0.179,0.591623378744814,0.612355120237838,0.61271559805434
0.18,0.593892137751787,0.61462983780764,0.614989848653625
0.181,0.596135827598462,0.616877714264264,0.617237238247137
0.182,0.598354861512756,0.619099228595151,0.619458246767448
0.183,0.600549643690282,0.621294848259511,0.621653342577851
0.184,0.602720569539791,0.623465029540417,0.623822982826415
0.185,0.604868025920658,0.625610217883749,0.625967613786785
0.186,0.606992391372697,0.627730848224578,0.628087671186315
0.187,0.609094036338618,0.629827345301531,0.63018358052211
0.188,0.61117332337937,0.631900123959694,0.632255757365485
0.189,0.613230607382654,0.633949589442512,0.634304607655375
0.19,0.615266235764851,0.635976137673194,0.636330527981145
0.191,0.617280548666605,0.63798015552606,0.638333905855275
0.192,0.6192738791423,0.639962021088246,0.640315119976349
0.193,0.621246553343635,0.641922103912199,0.642274540482749
0.194,0.623198890697534,0.643860765259327,0.644212529197451
0.195,0.625131204078573,0.645778358335174,0.646129439864298
0.196,0.627043799976131,0.64767522851649,0.648025618376091
0.197,0.628936978656455,0.649551713570491,0.649901402994844
0.198,0.630811034319806,0.65140814386667,0.651757124564522
0.199,0.632666255252873,0.653244842581422,0.653593106716558
0.2,0.634502923976608,0.655062125895797,0.655409666068451
0.201,0.63632131738966,0.656860303186642,0.657207112415713
0.202,0.638121706907533,0.6586396772114,0.658985748917429
0.203,0.639904358597644,0.660400544286806,0.66074587227569
0.204,0.6416695333104,0.662143194461736,0.662487772909131
0.205,0.643417486806447,0.663867911684415,0.664211735120802
0.206,0.645148469880202,0.665574973964217,0.665918037260597
0.207,0.646862728479815,0.667264653528254,0.667606951882448
0.208,0.648560503823662,0.668937216972962,0.669278745896479
0.209,0.650242032513501,0.670592925410864,0.67093368071632
0.21,0.651907546644389,0.672232034612695,0.672572012401751
0.211,0.653557273911477,0.673854795145064,0.674193991796862
0.212,0.655191437713781,0.675461452503817,0.675799864663892
0.213,0.656810257255031,0.677052247243256,0.6773898718129
0.214,0.65841394764169,0.678627415101371,0.678964249227434
0.215,0.66000271997824,0.680187187121233,0.68052322818633
0.216,0.661576781459822,0.681731789768671,0.682067035381795
0.217,0.663136335462312,0.683261445046391,0.683595893033896
0.218,0.664681581629916,0.684776370604645,0.685110019001591
0.219,0.666212715960373,0.686276779848575,0.686609626890423
0.22,0.667729930887826,0.687762882042367,0.688094926156999
0.221,0.669233415363446,0.689234882410296,0.689566122210356
0.222,0.670723354933881,0.690692982234806,0.691023416510341
0.223,0.672199931817586,0.692137378951701,0.692467006663088
0.224,0.673663324979114,0.693568266242556,0.693897086513715
0.225,0.67511371020143,0.694985834124451,0.695313846236313
0.226,0.67655126015629,0.696390269037107,0.696717472421344
0.227,0.677976144472783,0.69778175392752,0.698108148160514
0.228,0.679388529804042,0.699160468332175,0.699486053129223
0.229,0.680788579892234,0.700526588456925,0.700851363666663
0.23,0.682176455631833,0.701880287254605,0.702204252853651
0.231,0.683552315131263,0.703221734500467,0.703544890588268
0.232,0.684916313772938,0.7045510968655,0.704873443659373
0.233,0.686268604271767,0.705868537987704,0.706190075818069
0.234,0.687609336732144,0.707174218541399,0.707494947847191
0.235,0.688938658703496,0.708468296304607,0.708788217628864
0.236,0.690256715234414,0.7097509262246,0.710070040210215
0.237,0.691563648925408,0.711022260481648,0.711340567867282
0.238,0.692859599980343,0.712282448551038,0.712599950167186
0.239,0.694144706256576,0.713531637263415,0.713848334028621
0.24,0.69541910331384,0.714769970863502,0.715085863780714
0.241,0.696682924461915,0.715997591067244,0.716312681220306
0.242,0.697936300807114,0.71721463711743,0.717528925667701
0.243,0.69917936129762,0.718421245837843,0.718734734020945
0.244,0.700412232767712,0.719617551685971,0.719930240808658
0.245,0.701635039980905,0.720803686804348,0.721115578241489
0.246,0.702847905672039,0.721979781070537,0.722290876262209
0.247,0.704050950588347,0.723145962145821,0.72345626259451
0.248,0.705244293529523,0.724302355522631,0.724611862790538
0.249,0.706428051386834,0.72544908457075,0.725757800277192
0.25,0.707602339181287,0.726586270582328,0.726894196401239
0.251,0.708767270100883,0.727714032815755,0.728021170473271
0.252,0.709922955536991,0.728832488538406,0.729138839810544
0.253,0.711069505119848,0.729941753068315,0.730247319778736
0.254,0.712207026753235,0.731041939814788,0.731346723832641
0.255,0.71333562664832,0.73213316031801,0.732437163555848
0.256,0.714455409356725,0.733215524287644,0.733518748699429
0.257,0.715566477802808,0.734289139640489,0.734591587219654
0.258,0.7166689333152,0.73535411253719,0.735655785314784
0.259,0.717762875657612,0.736410547418053,0.736711447460944
0.26,0.718848403058929,0.737458547037974,0.737758676447121
0.261,0.719925612242612,0.738498212500519,0.738797573409305
0.262,0.720994598455426,0.73952964329117,0.739828237863798
0.263,0.72205545549552,0.740552937309768,0.740850767739711
0.264,0.723108275739855,0.741568190902175,0.741865259410682
0.265,0.724153150171025,0.742575498891168,0.742871807725826
0.266,0.725190168403465,0.743574954606602,0.743870506039949
0.267,0.72621941870907,0.744566649914848,0.744861446243036
0.268,0.727240988042245,0.745550675247536,0.74584471878904
0.269,0.728254962064393,0.746527119629619,0.746820412723995
0.27,0.729261425167858,0.747496070706772,0.747788615713457
0.271,0.730260460499342,0.748457614772153,0.748749414069312
0.272,0.7312521499828,0.749411836792542,0.749702892775949
0.273,0.732236574341838,0.750358820433861,0.750649135515833
0.274,0.733213813121612,0.75129864808612,0.751588224694475
0.275,0.73418394471026,0.75223140088777,0.752520241464831
0.276,0.735147046359861,0.753157158749514,0.753445265751146
0.277,0.736103194206937,0.754076000377555,0.754363376272239
0.278,0.737052463292524,0.754988003296334,0.755274650564271
0.279,0.737994927581798,0.755893243870734,0.756179165002985
0.28,0.738930659983292,0.756791797327795,0.757076994825447
0.281,0.739859732367693,0.757683737777934,0.757968214151302
0.282,0.740782215586247,0.758569138235691,0.758852896003544
0.283,0.741698179488769,0.759448070640008,0.759731112328826
0.284,0.742607692941273,0.760320605874065,0.760602934017322
0.285,0.743510823843234,0.761186813784666,0.761468430922138
0.286,0.744407639144481,0.762046763201207,0.762327671878307
0.287,0.745298204861748,0.762900521954217,0.763180724721352
0.288,0.746182586094867,0.7637481568935,0.764027656305455
0.289,0.747060847042635,0.764589733905879,0.76486853252122
0.29,0.74793305101835,0.765425317932552,0.765703418313052
0.291,0.748799260465023,0.766254972986078,0.766532377696164
0.292,0.74965953697028,0.767078762166984,0.767355473773207
0.293,0.750513941280961,0.76789674768003,0.768172768750549
0.294,0.751362533317421,0.768708990850117,0.768984323954207
0.295,0.752205372187531,0.769515552137854,0.769790199845432
0.296,0.753042516200411,0.770316491154802,0.770590456035965
0.297,0.753874022879871,0.771111866678384,0.771385151302974
0.298,0.754699948977589,0.771901736666491,0.772174343603668
0.299,0.755520350486026,0.772686158271774,0.772958090089607
0.3,0.756335282651072,0.773465187855638,0.773736447120716
0.301,0.757144799984457,0.774238881001947,0.774509470278997
0.302,0.757948956275899,0.775007292530438,0.775277214381966
0.303,0.758747804605022,0.775770476509862,0.776039733495799
0.304,0.759541397353032,0.77652848627085,0.776797080948222
0.305,0.760329786214169,0.777281374418519,0.777549309341117
0.306,0.761113022206933,0.778029192844811,0.778296470562888
0.307,0.761891155685087,0.778771992740591,0.77903861580056
0.308,0.762664236348447,0.77950982460749,0.779775795551634
0.309,0.763432313253468,0.780242738269507,0.780508059635713
0.31,0.764195434823618,0.780970782884387,0.781235457205874
0.311,0.764953648859555,0.781694006954755,0.781958036759823
0.312,0.765707002549108,0.782412458339039,0.782675846150827
0.313,0.766455542477066,0.783126184262168,0.783388932598418
0.314,0.767199314634782,0.783835231326053,0.784097342698889
0.315,0.767938364429593,0.784539645519873,0.784801122435584
0.316,0.768672736694056,0.785239472230141,0.785500317188977
0.317,0.769402475695021,0.785934756250583,0.786194971746557
0.318,0.770127625142521,0.786625541791817,0.786885130312517
0.319,0.7708482281985,0.787311872490845,0.787570836517251
0.32,0.77156432748538,0.787993791420356,0.788252133426672
0.321,0.77227596509446,0.788671341097852,0.788929063551336
0.322,0.772983182594167,0.789344563494595,0.789601668855404
0.323,0.773686021038148,0.790013500044378,0.790269990765416
0.324,0.774384520973215,0.790678191652134,0.790934070178908
0.325,0.775078722447143,0.791338678702369,0.791593947472852
0.326,0.775768665016324,0.791995001067447,0.792249662511946
0.327,0.776454387753277,0.792647198115703,0.792901254656735
0.328,0.777135929254029,0.793295308719411,0.793548762771582
0.329,0.777813327645354,0.793939371262597,0.794192225232492
0.33,0.778486620591884,0.794579423648705,0.794831679934778
0.331,0.779155845303086,0.795215503308119,0.795467164300591
0.332,0.779821038540125,0.795847647205543,0.796098715286305
0.333,0.780482236622588,0.796475891847242,0.796726369389762
0.334,0.781139475435095,0.797100273288149,0.797350162657388
0.335,0.781792790433796,0.797720827138842,0.797970130691168
0.336,0.782442216652743,0.798337588572387,0.798586308655498
0.337,0.783087788710153,0.798950592331054,0.799198731283906
0.338,0.783729540814561,0.79955987273292,0.799807432885653
0.339,0.78436750677086,0.800165463678332,0.80041244735221
0.34,0.78500171998624,0.800767398656271,0.801013808163618
0.341,0.785632213476017,0.801365710750584,0.801611548394729
0.342,0.786259019869362,0.801960432646116,0.802205700721335
0.343,0.786882171414932,0.80255159663472,0.802796297426187
0.344,0.7875016999864,0.80313923462116,0.803383370404904
0.345,0.788117637087889,0.803723378128919,0.803966951171776
0.346,0.788730013859311,0.804304058305884,0.804547070865458
0.347,0.789338861081619,0.804881305929944,0.805123760254571
0.348,0.789944209181959,0.805455151414481,0.805697049743195
0.349,0.790546088238744,0.806025624813765,0.806266969376264
0.35,0.791144527986633,0.806592755828255,0.806833548844875
0.351,0.791739557821429,0.807156573809799,0.80739681749149
0.352,0.792331206804891,0.807717107766754,0.807956804315051
0.353,0.792919503669466,0.808274386369004,0.808513537976013
0.354,0.793504476822942,0.808828437952898,0.809067046801273
0.355,0.794086154353019,0.809379290526097,0.809617358789026
0.356,0.794664564031802,0.80992697177234,0.810164501613533
0.357,0.795239733320229,0.810471509056123,0.810708502629799
0.358,0.795811689372407,0.811012929427302,0.81124938887818
0.359,0.796380459039893,0.811551259625613,0.811787187088902
0.36,0.796946068875893,0.812086526085111,0.812321923686511
0.361,0.797508545139395,0.812618754938542,0.812853624794236
0.362,0.798067913799231,0.81314797202163,0.813382316238284
0.363,0.798624200538076,0.813674202877299,0.813908023552061
0.364,0.799177430756378,0.814197472759814,0.814430771980317
0.365,0.799727629576224,0.814717806638864,0.81495058648323
0.366,0.800274821845141,0.815235229203561,0.815467491740406
0.367,0.800819032139841,0.815749764866385,0.815981512154825
0.368,0.801360284769896,0.816261437767055,0.816492671856714
0.369,0.801898603781359,0.816770271776336,0.817000994707357
0.37,0.802434012960329,0.817276290499782,0.817506504302837
0.371,0.802966535836446,0.817779517281421,0.818009223977724
0.372,0.803496195686348,0.818279975207373,0.81850917680869
0.373,0.804023015537055,0.818777687109406,0.819006385618076
0.374,0.804547018169309,0.819272675568446,0.819500872977392
0.375,0.805068226120858,0.819764962918013,0.81999266121076
0.376,0.805586661689685,0.820254571247608,0.820481772398304
0.377,0.806102346937193,0.820741522406049,0.820968228379479
0.378,0.806615303691327,0.821225838004742,0.821452050756352
0.379,0.807125553549661,0.821707539420905,0.821933260896822
0.38,0.807633117882425,0.822186647800742,0.822411879937796
0.381,0.80813801783549,0.822663184062557,0.822887928788305
0.382,0.808640274333303,0.823137168899825,0.823361428132572
0.383,0.80913990808178,0.823608622784211,0.823832398433037
0.384,0.80963693957115,0.824077565968539,0.824300859933324
0.385,0.810131389078757,0.824544018489715,0.824766832661165
0.386,0.810623276671818,0.825008000171604,0.825230336431277
0.387,0.811112622210133,0.825469530627858,0.825691390848191
0.388,0.811599445348767,0.8259286292647,0.82615001530904
0.389,0.812083765540673,0.826385315283668,0.826606229006298
0.39,0.812565602039286,0.826839607684306,0.827060050930476
0.391,0.813044973901078,0.827291525266827,0.827511499872783
0.392,0.813521899988065,0.827741086634716,0.827960594427732
0.393,0.813996398970284,0.828188310197309,0.828407352995715
0.394,0.814468489328227,0.828633214172318,0.828851793785535
0.395,0.814938189355245,0.82907581658833,0.829293934816899
0.396,0.815405517159903,0.829516135287252,0.82973379392287
0.397,0.815870490668317,0.82995418792673,0.830171388752279
0.398,0.816333127626436,0.830389991982525,0.830606736772108
0.399,0.81679344560231,0.830823564750853,0.831039855269827
0.4,0.817251461988304,0.83125492335069,0.831470761355701
0.401,0.817707194003296,0.831684084726041,0.831899471965055
0.402,0.81816065869483,0.832111065648171,0.832326003860513
0.403,0.818611872941245,0.83253588271781,0.832750373634196
0.404,0.819060853453766,0.832958552367313,0.833172597709888
0.405,0.819507616778572,0.833379090862798,0.833592692345169
0.406,0.819952179298822,0.833797514306244,0.834010673633517
0.407,0.820394557236663,0.834213838637561,0.834426557506378
0.408,0.8208347666552,0.834628079636625,0.8348403597352
0.409,0.821272823460444,0.835040252925292,0.835252095933446
0.41,0.821708743403224,0.835450373969365,0.835661781558564
0.411,0.822142542081075,0.835858458080548,0.836069431913941
0.412,0.822574234940101,0.836264520418361,0.836475062150816
0.413,0.823003837276808,0.836668575992029,0.836878687270172
0.414,0.823431364239907,0.837070639662347,0.837280322124595
0.415,0.8238568308321,0.837470726143508,0.837679981420111
0.416,0.824280251911831,0.837868850004913,0.83807767971799
0.417,0.824701642195016,0.838265025672947,0.838473431436526
0.418,0.82512101625675,0.838659267432739,0.838867250852791
0.419,0.825538388532987,0.839051589429883,0.839259152104363
0.42,0.825953773322194,0.839442005672144,0.839649149191027
0.421,0.826367184786987,0.839830530031132,0.840037255976455
0.422,0.826778636955738,0.840217176243959,0.840423486189856
0.423,0.827188143724165,0.840601957914867,0.840807853427607
0.424,0.827595718856891,0.840984888516831,0.841190371154857
0.425,0.828001375988992,0.84136598139314,0.841571052707109
0.426,0.828405128627516,0.841745249758961,0.841949911291782
0.427,0.828806990152978,0.842122706702873,0.842326959989743
0.428,0.829206973820845,0.842498365188379,0.842702211756824
0.429,0.829605092762987,0.842872238055402,0.843075679425314
0.43,0.83000135998912,0.843244338021756,0.843447375705433
0.431,0.830395788388217,0.843614677684596,0.843817313186778
0.432,0.830788390729911,0.843983269521845,0.844185504339755
0.433,0.83117917966587,0.84435012589361,0.84455196151699
0.434,0.831568167731156,0.844715259043565,0.844916696954717
0.435,0.831955367345567,0.845078681100322,0.845279722774144
0.436,0.832340790814958,0.845440404078786,0.845641050982811
0.437,0.832724450332544,0.84580043988148,0.846000693475915
0.438,0.833106357980186,0.846158800299863,0.846358662037626
0.439,0.833486525729662,0.84651549701562,0.84671496834238
0.44,0.833864965443913,0.846870541601944,0.847069623956156
0.441,0.83424168887828,0.847223945524789,0.847422640337734
0.442,0.834616707681723,0.847575720144111,0.847774028839934
0.443,0.834990033398017,0.847925876715098,0.848123800710846
0.444,0.835361677466941,0.848274426389369,0.848471967095028
0.445,0.835731651225442,0.848621380216171,0.848818539034703
0.446,0.836099965908793,0.848966749143547,0.849163527470928
0.447,0.836466632651726,0.849310544019498,0.849506943244758
0.448,0.836831662489557,0.849652775593121,0.849848797098377
0.449,0.837195066359291,0.849993454515738,0.850189099676235
0.45,0.837556855100715,0.850332591342007,0.850527861526153
0.451,0.837917039457476,0.850670196531015,0.850865093100418
0.452,0.838275630078145,0.85100628044736,0.851200804756868
0.453,0.838632637517266,0.851340853362218,0.851535006759951
0.454,0.838988072236391,0.851673925454393,0.851867709281784
0.455,0.839341944605102,0.852005506811357,0.852198922403186
0.456,0.839694264902021,0.852335607430271,0.852528656114701
0.457,0.840045043315802,0.852664237218993,0.85285692031761
0.458,0.840394289946117,0.852991405997081,0.853183724824927
0.459,0.840742014804622,0.853317123496769,0.853509079362378
0.46,0.841088227815917,0.85364139936394,0.853832993569376
0.461,0.841432938818485,0.853964243159083,0.854155476999972
0.462,0.841776157565631,0.854285664358233,0.854476539123806
0.463,0.842117893726397,0.854605672353911,0.85479618932703
0.464,0.842458156886469,0.854924276456034,0.855114436913237
0.465,0.842796956549079,0.855241485892829,0.855431291104356
0.466,0.843134302135883,0.855557309811725,0.855746761041559
0.467,0.843470202987841,0.855871757280235,0.856060855786138
0.468,0.843804668366072,0.856184837286833,0.856373584320376
0.469,0.844137707452711,0.85649655874181,0.85668495554841
0.47,0.844469329351748,0.856806930478125,0.85699497829708
0.471,0.844799543089855,0.857115961252241,0.857303661316764
0.472,0.845128357617207,0.857423659744956,0.85761101328221
0.473,0.845455781808291,0.857730034562218,0.857917042793348
0.474,0.845781824462704,0.858035094235929,0.858221758376097
0.475,0.84610649430594,0.858338847224744,0.858525168483163
0.476,0.846429799990172,0.858641301914851,0.85882728149482
0.477,0.846751750095014,0.858942466620755,0.859128105719689
0.478,0.847072353128288,0.859242349586034,0.859427649395499
0.479,0.847391617526768,0.859540958984099,0.859725920689847
0.48,0.84770955165692,0.859838302918942,0.86002292770094
0.481,0.848026163815637,0.860134389425866,0.860318678458334
0.482,0.848341462230958,0.86042922647222,0.860613180923657
0.483,0.848655455062778,0.860722821958108,0.860906442991331
0.484,0.848968150403557,0.861015183717105,0.861198472489278
0.485,0.849279556279014,0.861306319516954,0.86148927717962
0.486,0.84958968064881,0.861596237060255,0.861778864759368
0.487,0.849898531407231,0.861884943985151,0.862067242861108
0.488,0.850206116383856,0.862172447865996,0.862354419053672
0.489,0.850512443344216,0.862458756214029,0.862640400842802
0.49,0.850817519990452,0.862743876478021,0.862925195671809
0.491,0.851121353961959,0.863027816044931,0.86320881092222
0.492,0.85142395283602,0.863310582240542,0.86349125391442
0.493,0.851725324128441,0.863592182330097,0.863772531908281
0.494,0.852025475294173,0.863872623518923,0.864052652103791
0.495,0.852324413727922,0.864151912953045,0.864331621641669
0.496,0.852622146764761,0.864430057719799,0.864609447603972
0.497,0.852918681680728,0.864707064848433,0.864886137014703
0.498,0.853214025693417,0.864982941310702,0.865161696840397
0.499,0.853508185962568,0.865257694021454,0.865436133990715
0.5,0.853801169590643,0.865531329839209,0.86570945531902
0.501,0.854092983623396,0.865803855566736,0.865981667622952
0.502,0.854383635050441,0.866075277951615,0.866252777644993
0.503,0.854673130805808,0.866345603686798,0.866522792073026
0.504,0.854961477768495,0.866614839411162,0.866791717540884
0.505,0.855248682763013,0.866882991710052,0.867059560628904
0.506,0.855534752559924,0.867150067115822,0.867326327864455
0.507,0.855819693876374,0.867416072108368,0.867592025722478
0.508,0.856103513376617,0.867681013115651,0.867856660626008
0.509,0.856386217672538,0.86794489651422,0.868120238946698
0.51,0.85666781332416,0.868207728629726,0.868382767005328
0.511,0.85694830684016,0.868469515737425,0.868644251072311
0.512,0.857227704678363,0.868730264062683,0.8689046973682
0.513,0.857506013246241,0.868989979781471,0.86916411206418
0.514,0.857783238901404,0.869248669020853,0.869422501282554
0.515,0.858059387952081,0.869506337859471,0.869679871097233
0.516,0.8583344666576,0.869762992328021,0.86993622753421
0.517,0.858608481228862,0.87001863840973,0.870191576572031
0.518,0.858881437828806,0.870273282040814,0.870445924142263
0.519,0.859153342572874,0.870526929110949,0.870699276129955
0.52,0.859424201529465,0.870779585463718,0.870951638374097
0.521,0.859694020720387,0.87103125689707,0.871203016668061
0.522,0.859962806121306,0.871281949163756,0.871453416760055
0.523,0.860230563662183,0.871531667971776,0.87170284435356
0.524,0.860497299227713,0.871780418984811,0.871951305107763
0.525,0.860763018657756,0.872028207822652,0.872198804637986
0.526,0.86102772774776,0.872275040061627,0.872445348516115
0.527,0.861291432249187,0.872520921235017,0.872690942271015
0.528,0.861554137869927,0.872765856833477,0.872935591388948
0.529,0.86181585027471,0.873009852305437,0.873179301313979
0.53,0.862076575085513,0.873252913057519,0.873422077448387
0.531,0.862336317881962,0.873495044454927,0.873663925153059
0.532,0.862595084201732,0.87373625182185,0.873904849747892
0.533,0.862852879540941,0.87397654044185,0.87414485651218
0.534,0.863109709354535,0.87421591555825,0.874383950685004
0.535,0.863365579056676,0.87445438237452,0.874622137465612
0.536,0.863620494021123,0.874691946054648,0.874859422013799
0.537,0.863874459581605,0.874928611723521,0.87509580945028
0.538,0.864127481032196,0.875164384467293,0.87533130485706
0.539,0.864379563627684,0.875399269333746,0.8755659132778
0.54,0.864630712583929,0.875633271332659,0.875799639718176
0.541,0.864880933078229,0.87586639543616,0.876032489146239
0.542,0.865130230249671,0.876098646579079,0.876264466492767
0.543,0.865378609199487,0.876330029659302,0.876495576651612
0.544,0.8656260749914,0.876560549538112,0.876725824480051
0.545,0.865872632651966,0.876790211040533,0.876955214799122
0.546,0.866118287170919,0.877019018955665,0.877183752393962
0.547,0.866363043501502,0.877246978037021,0.877411442014145
0.548,0.866606906560806,0.877474093002857,0.877638288374008
0.549,0.866849881230094,0.877700368536496,0.877864296152978
0.55,0.86709197235513,0.877925809286654,0.878089469995897
0.551,0.8673331847465,0.878150419867755,0.878313814513339
0.552,0.867573523179931,0.878374204860255,0.878537334281927
0.553,0.867812992396603,0.878597168810943,0.878760033844645
0.554,0.868051597103469,0.87881931623326,0.878981917711145
0.555,0.868289341973552,0.879040651607599,0.879202990358055
0.556,0.868526231646262,0.879261179381609,0.87942325622928
0.557,0.868762270727687,0.879480903970493,0.8796427197363
0.558,0.868997463790899,0.879699829757306,0.879861385258467
0.559,0.869231815376246,0.879917961093241,0.880079257143294
0.56,0.869465329991646,0.880135302297926,0.880296339706748
0.561,0.869698012112873,0.880351857659707,0.880512637233533
0.562,0.869929866183846,0.880567631435927,0.880728153977376
0.563,0.870160896616912,0.880782627853212,0.880942894161301
0.564,0.870391107793123,0.880996851107744,0.881156861977913
0.565,0.870620504062516,0.881210305365537,0.881370061589665
0.566,0.870849089744385,0.881422994762704,0.881582497129133
0.567,0.871076869127551,0.88163492340573,0.881794172699282
0.568,0.871303846470637,0.881846095371734,0.882005092373731
0.569,0.871530026002323,0.882056514708731,0.882215260197017
0.57,0.871755411921617,0.882266185435895,0.882424680184851
0.571,0.871980008398112,0.882475111543809,0.882633356324377
0.572,0.872203819572241,0.882683296994726,0.882841292574425
0.573,0.872426849555535,0.882890745722815,0.883048492865763
0.574,0.872649102430874,0.883097461634414,0.883254961101343
0.575,0.872870582252733,0.883303448608272,0.88346070115655
0.576,0.873091293047433,0.883508710495793,0.883665716879442
0.577,0.873311238813382,0.883713251121278,0.883870012090992
0.578,0.873530423521318,0.883917074282164,0.884073590585328
0.579,0.873748851114545,0.884120183749256,0.884276456129965
0.58,0.873966525509175,0.884322583266965,0.884478612466041
0.581,0.874183450594357,0.884524276553535,0.884680063308546
0.582,0.874399630232511,0.884725267301273,0.884880812346549
0.583,0.874615068259557,0.884925559176773,0.885080863243428
0.584,0.87482976848514,0.885125155821143,0.88528021963709
0.585,0.875043734692857,0.885324060850223,0.885478885140192
0.586,0.875256970640481,0.885522277854807,0.885676863340362
0.587,0.875469480060173,0.885719810400857,0.885874157800414
0.588,0.87568126665871,0.885916662029717,0.886070772058564
0.589,0.875892334117694,0.886112836258328,0.886266709628638
0.59,0.876102686093766,0.886308336579438,0.886461974000287
0.591,0.876312326218818,0.886503166461805,0.886656568639192
0.592,0.876521258100205,0.886697329350409,0.88685049698727
0.593,0.876729485320947,0.886890828666651,0.887043762462878
0.594,0.876937011439935,0.887083667808557,0.887236368461013
0.595,0.877143839992137,0.887275850150978,0.887428318353512
0.596,0.877349974488795,0.887467379045782,0.887619615489251
0.597,0.877555418417624,0.887658257822058,0.887810263194338
0.598,0.877760175243013,0.887848489786302,0.888000264772307
0.599,0.877964248406213,0.888038078222613,0.888189623504309
0.6,0.878167641325536,0.888227026392878,0.888378342649303
0.601,0.878370357396542,0.888415337536965,0.888566425444242
0.602,0.878572399992229,0.888603014872905,0.888753875104257
0.603,0.87877377246322,0.888790061597076,0.888940694822845
0.604,0.87897447813795,0.888976480884386,0.889126887772047
0.605,0.879174520322846,0.889162275888454,0.889312457102629
0.606,0.879373902302511,0.889347449741784,0.889497405944261
0.607,0.879572627339904,0.889532005555948,0.889681737405693
0.608,0.879770698676516,0.889715946421754,0.889865454574929
0.609,0.879968119532548,0.889899275409425,0.890048560519402
0.61,0.880164893107085,0.890081995568765,0.890231058286139
0.611,0.880361022578268,0.890264109929331,0.890412950901941
0.612,0.880556511103467,0.890445621500604,0.89059424137354
0.613,0.880751361819448,0.890626533272149,0.890774932687772
0.614,0.880945577842543,0.890806848213782,0.89095502781174
0.615,0.881139162268816,0.890986569275735,0.891134529692973
0.616,0.881332118174223,0.891165699388816,0.891313441259593
0.617,0.881524448614784,0.891344241464568,0.891491765420472
0.618,0.881716156626734,0.891522198395425,0.891669505065387
0.619,0.881907245226691,0.891699573054876,0.891846663065182
0.62,0.882097717411809,0.891876368297611,0.892023242271919
0.621,0.882287576159938,0.89205258695968,0.892199245519035
0.622,0.882476824429778,0.892228231858645,0.892374675621488
0.623,0.88266546516103,0.892403305793726,0.892549535375914
0.624,0.882853501274554,0.892577811545957,0.892723827560772
0.625,0.883040935672515,0.892751751878326,0.892897554936492
0.626,0.883227771238533,0.892925129535929,0.893070720245624
0.627,0.883414010837834,0.893097947246107,0.893243326212976
0.628,0.883599657317391,0.893270207718595,0.893415375545767
0.629,0.883784713506076,0.893441913645662,0.893586870933758
0.63,0.883969182214796,0.893613067702252,0.893757815049403
0.631,0.884153066236643,0.893783672546122,0.893928210547978
0.632,0.884336368347028,0.89395373081798,0.894098060067729
0.633,0.884519091303826,0.894123245141624,0.89426736623
0.634,0.884701237847511,0.894292218124074,0.894436131639371
0.635,0.884882810701294,0.894460652355709,0.894604358883796
0.636,0.88506381257126,0.894628550410398,0.894772050534728
0.637,0.885244246146502,0.894795914845629,0.894939209147258
0.638,0.88542411409925,0.894962748202645,0.895105837260237
0.639,0.88560341908501,0.895129053006568,0.895271937396413
0.64,0.88578216374269,0.895294831766527,0.895437512062554
0.641,0.88596035069473,0.89546008697579,0.895602563749573
0.642,0.88613798254723,0.89562482111188,0.895767094932658
0.643,0.88631506189008,0.895789036636707,0.895931108071393
0.644,0.886491591297083,0.895952735996687,0.896094605609879
0.645,0.88666757332608,0.896115921622866,0.896257589976861
0.646,0.886843010519074,0.896278595931038,0.896420063585842
0.647,0.887017905402352,0.896440761321866,0.89658202883521
0.648,0.887192260486607,0.896602420181001,0.896743488108348
0.649,0.887366078267059,0.896763574879198,0.896904443773758
0.65,0.887539361223572,0.896924227772432,0.897064898185173
0.651,0.887712111820771,0.897084381202014,0.897224853681675
0.652,0.887884332508162,0.897244037494705,0.897384312587804
0.653,0.888056025720248,0.897403198962828,0.897543277213677
0.654,0.888227193876639,0.897561867904381,0.897701749855095
0.655,0.88839783938217,0.897720046603146,0.897859732793658
0.656,0.888567964627015,0.897877737328801,0.89801722829687
0.657,0.888737571986791,0.898034942337029,0.89817423861825
0.658,0.888906663822677,0.898191663869622,0.898330765997442
0.659,0.88907524248152,0.898347904154591,0.898486812660318
0.66,0.889243310295942,0.898503665406273,0.898642380819085
0.661,0.88941086958445,0.898658949825432,0.89879747267239
0.662,0.889577922651543,0.898813759599366,0.898952090405424
0.663,0.889744471787815,0.898968096902008,0.899106236190025
0.664,0.889910519270063,0.899121963894029,0.89925991218478
0.665,0.890076067361386,0.899275362722938,0.899413120535124
0.666,0.890241118311294,0.899428295523185,0.899565863373442
0.667,0.890405674355805,0.899580764416256,0.899718142819169
0.668,0.890569737717547,0.899732771510775,0.899869960978884
0.669,0.890733310605862,0.899884318902598,0.900021319946413
0.67,0.890896395216898,0.900035408674911,0.900172221802922
0.671,0.891058993733713,0.90018604289833,0.900322668617013
0.672,0.891221108326371,0.900336223630986,0.900472662444818
0.673,0.891382741152038,0.900485952918629,0.900622205330096
0.674,0.891543894355077,0.900635232794715,0.900771299304322
0.675,0.891704570067143,0.900784065280499,0.900919946386781
0.676,0.891864770407281,0.90093245238513,0.901068148584661
0.677,0.892024497482011,0.901080396105735,0.90121590789314
0.678,0.89218375338543,0.901227898427517,0.90136322629548
0.679,0.892342540199295,0.901374961323837,0.90151010576311
0.68,0.89250085999312,0.901521586756305,0.901656548255721
0.681,0.892658714824261,0.901667776674868,0.901802555721348
0.682,0.892816106738008,0.901813533017896,0.901948130096459
0.683,0.892973037767674,0.901958857712266,0.90209327330604
0.684,0.893129509934681,0.902103752673451,0.902237987263681
0.685,0.893285525248645,0.9022482198056,0.902382273871659
0.686,0.893441085707466,0.902392261001625,0.902526135021023
0.687,0.893596193297411,0.902535878143283,0.902669572591673
0.688,0.8937508499932,0.902679073101255,0.902812588452448
0.689,0.893905057758087,0.902821847735231,0.902955184461203
0.69,0.894058818543944,0.902964203893992,0.903097362464891
0.691,0.894212134291348,0.903106143415485,0.903239124299643
0.692,0.894365006929656,0.903247668126904,0.903380471790844
0.693,0.894517438377088,0.903388779844772,0.903521406753219
0.694,0.894669430540809,0.903529480375014,0.903661930990903
0.695,0.89482098531701,0.903669771513038,0.903802046297522
0.696,0.894972104590979,0.903809655043808,0.90394175445627
0.697,0.89512279023719,0.903949132741924,0.904081057239982
0.698,0.895273044119372,0.904088206371692,0.90421995641121
0.699,0.895422868090589,0.904226877687205,0.9043584537223
0.7,0.895572263993317,0.90436514843241,0.904496550915463
0.701,0.895721233659517,0.904503020341187,0.904634249722851
0.702,0.895869778910715,0.904640495137417,0.904771551866624
0.703,0.896017901558068,0.904777574535057,0.904908459059028
0.704,0.896165603402446,0.904914260238212,0.905044973002465
0.705,0.896312886234499,0.905050553941202,0.90518109538956
0.706,0.896459751834733,0.905186457328635,0.905316827903236
0.707,0.896606201973581,0.905321972075476,0.90545217221678
0.708,0.896752238411471,0.905457099847116,0.905587129993912
0.709,0.896897862898902,0.90559184229944,0.905721702888857
0.71,0.897043077176509,0.905726201078896,0.905855892546408
0.711,0.897187882975136,0.905860177822558,0.905989700601997
0.712,0.897332282015901,0.905993774158199,0.906123128681758
0.713,0.897476276010269,0.906126991704353,0.906256178402595
0.714,0.897619866660114,0.906259832070379,0.906388851372248
0.715,0.897763055657792,0.906392296856531,0.906521149189357
0.716,0.897905844686203,0.906524387654017,0.906653073443525
0.717,0.898048235418859,0.906656106045068,0.906784625715385
0.718,0.898190229519947,0.906787453602996,0.90691580757666
0.719,0.898331828644397,0.906918431892261,0.907046620590228
0.72,0.898473034437947,0.907049042468531,0.907177066310184
0.721,0.898613848537201,0.907179286878744,0.907307146281898
0.722,0.898754272569698,0.90730916666117,0.907436862042082
0.723,0.898894308153972,0.907438683345471,0.907566215118846
0.724,0.899033956899616,0.90756783845276,0.90769520703176
0.725,0.89917322040734,0.907696633495665,0.907823839291914
0.726,0.899312100269038,0.90782506997838,0.907952113401976
0.727,0.899450598067843,0.907953149396734,0.908080030856252
0.728,0.899588715378189,0.908080873238241,0.908207593140741
0.729,0.899726453765873,0.908208242982161,0.908334801733197
0.73,0.899863814788112,0.908335260099557,0.908461658103183
0.731,0.9000007999936,0.90846192605335,0.90858816371213
0.732,0.900137410922571,0.90858824229838,0.908714320013389
0.733,0.900273649106851,0.908714210281455,0.908840128452293
0.734,0.90040951606992,0.908839831441413,0.908965590466207
0.735,0.900545013326968,0.90896510720917,0.909090707484585
0.736,0.900680142384948,0.909090039007782,0.909215480929025
0.737,0.900814904742634,0.909214628252493,0.90933991221332
0.738,0.90094930189068,0.90933887635079,0.909464002743517
0.739,0.901083335311667,0.909462784702458,0.909587753917963
0.74,0.901217006480164,0.909586354699632,0.909711167127363
0.741,0.901350316862782,0.909709587726847,0.909834243754831
0.742,0.901483267918223,0.909832485161092,0.90995698517594
0.743,0.901615861097337,0.909955048371861,0.910079392758775
0.744,0.901748097843174,0.910077278721204,0.910201467863983
0.745,0.901879979591036,0.910199177563775,0.910323211844824
0.746,0.902011507768528,0.910320746246887,0.910444626047221
0.747,0.902142683795611,0.910441986110559,0.91056571180981
0.748,0.902273509084655,0.910562898487563,0.910686470463989
0.749,0.902403985040483,0.910683484703478,0.910806903333965
0.75,0.902534113060429,0.910803746076734,0.910927011736808
0.751,0.902663894534383,0.910923683918662,0.911046796982491
0.752,0.902793330844843,0.911043299533543,0.911166260373946
0.753,0.902922423366961,0.911162594218654,0.911285403207103
0.754,0.903051173468596,0.911281569264312,0.911404226770947
0.755,0.90317958251036,0.911400225953928,0.911522732347553
0.756,0.903307651845664,0.911518565564045,0.911640921212142
0.757,0.903435382820768,0.91163658936439,0.911758794633122
0.758,0.903562776774831,0.911754298617916,0.911876353872133
0.759,0.903689835039949,0.911871694580849,0.911993600184094
0.76,0.903816558941213,0.911988778502732,0.912110534817248
0.761,0.903942949796743,0.912105551626467,0.912227159013206
0.762,0.904069008917745,0.912222015188366,0.912343474006987
0.763,0.904194737608547,0.912338170418186,0.912459481027069
0.764,0.904320137166651,0.912454018539179,0.912575181295427
0.765,0.904445208882773,0.912569560768131,0.912690576027576
0.766,0.90456995404089,0.912684798315407,0.912805666432618
0.767,0.904694373918281,0.912799732384992,0.912920453713279
0.768,0.904818469785575,0.912914364174533,0.913034939065955
0.769,0.90494224290679,0.913028694875383,0.91314912368075
0.77,0.905065694539379,0.913142725672639,0.91326300874152
0.771,0.905188825934269,0.913256457745184,0.913376595425915
0.772,0.905311638335909,0.91336989226573,0.913489884905414
0.773,0.905434132982305,0.913483030400855,0.913602878345374
0.774,0.905556311105067,0.913595873311045,0.913715576905061
0.775,0.905678173929447,0.913708422150733,0.913827981737696
0.776,0.905799722674384,0.913820678068339,0.913940093990493
0.777,0.905920958552538,0.913932642206309,0.914051914804695
0.778,0.906041882770336,0.914044315701154,0.914163445315617
0.779,0.906162496528012,0.914155699683487,0.914274686652682
0.78,0.906282801019643,0.914266795278064,0.914385639939461
0.781,0.90640279743319,0.914377603603818,0.914496306293707
0.782,0.906522486950539,0.914488125773901,0.914606686827398
0.783,0.906641870747537,0.914598362895719,0.914716782646771
0.784,0.906760949994033,0.914708316070968,0.914826594852358
0.785,0.906879725853913,0.914817986395673,0.914936124539026
0.786,0.906998199485142,0.914927374960223,0.915045372796012
0.787,0.907116372039799,0.915036482849409,0.915154340706958
0.788,0.907234244664114,0.915145311142457,0.915263029349947
0.789,0.907351818498507,0.915253860913064,0.915371439797542
0.79,0.907469094677622,0.915362133229439,0.915479573116815
0.791,0.907586074330369,0.91547012915433,0.91558743036939
0.792,0.907702758579952,0.915577849745063,0.915695012611471
0.793,0.907819148543911,0.915685296053577,0.915802320893878
0.794,0.907935245334158,0.915792469126456,0.915909356262086
0.795,0.908051050057008,0.915899370004967,0.916016119756253
0.796,0.908166563813218,0.916005999725087,0.916122612411256
0.797,0.90828178769802,0.916112359317545,0.916228835256725
0.798,0.908396722801155,0.916218449807848,0.916334789317077
0.799,0.908511370206911,0.916324272216317,0.916440475611545
0.8,0.908625730994152,0.916429827558121,0.916545895154217
0.801,0.908739806236357,0.916535116843308,0.916651048954061
0.802,0.908853597001648,0.916640141076836,0.916755938014966
0.803,0.908967104352829,0.916744901258608,0.916860563335765
0.804,0.909080329347415,0.916849398383501,0.916964925910272
0.805,0.909193273037667,0.9169536334414,0.917069026727315
0.806,0.909305936470622,0.917057607417227,0.917172866770763
0.807,0.909418320688131,0.917161321290973,0.917276447019557
0.808,0.909530426726883,0.917264776037729,0.917379768447744
0.809,0.909642255618444,0.917367972627718,0.917482832024509
0.81,0.909753808389286,0.917470912026321,0.917585638714198
0.811,0.909865086060816,0.917573595194114,0.917688189476355
0.812,0.909976089649411,0.91767602308689,0.917790485265748
0.813,0.910086820166447,0.917778196655695,0.917892527032403
0.814,0.910197278618331,0.917880116846854,0.917994315721629
0.815,0.91030746600653,0.917981784602002,0.918095852274047
0.816,0.9104173833276,0.918083200858113,0.918197137625624
0.817,0.910527031573221,0.918184366547526,0.918298172707697
0.818,0.910636411730222,0.918285282597978,0.918398958447004
0.819,0.910745524780613,0.918385949932631,0.918499495765711
0.82,0.910854371701612,0.918486369470095,0.91859978558144
0.821,0.910962953465678,0.918586542124465,0.9186998288073
0.822,0.911071271040537,0.918686468805343,0.918799626351911
0.823,0.911179325389212,0.918786150417865,0.918899179119433
0.824,0.911287117470051,0.918885587862732,0.918998488009593
0.825,0.911394648236754,0.918984782036234,0.919097553917715
0.826,0.911501918638404,0.91908373383028,0.919196377734741
0.827,0.911608929619494,0.91918244413242,0.919294960347263
0.828,0.911715682119954,0.919280913825877,0.919393302637548
0.829,0.911822177075177,0.919379143789571,0.919491405483564
0.83,0.91192841541605,0.919477134898143,0.919589269759005
0.831,0.912034398068979,0.919574888021985,0.919686896333319
0.832,0.912140125955915,0.919672404027263,0.919784286071735
0.833,0.912245599994384,0.919769683775944,0.919881439835282
0.834,0.912350821097508,0.919866728125822,0.919978358480823
0.835,0.912455790174038,0.919963537930539,0.920075042861076
0.836,0.912560508128375,0.920060114039616,0.920171493824636
0.837,0.912664975860599,0.920156457298475,0.920267712216007
0.838,0.912769194266494,0.920252568548461,0.920363698875621
0.839,0.91287316423757,0.920348448626874,0.920459454639863
0.84,0.912976886661097,0.920444098366985,0.920554980341099
0.841,0.913080362420121,0.920539518598065,0.920650276807698
0.842,0.913183592393494,0.920634710145408,0.920745344864052
0.843,0.913286577455898,0.920729673830355,0.920840185330608
0.844,0.913389318477869,0.920824410470315,0.920934799023884
0.845,0.913491816325824,0.920918920878795,0.921029186756498
0.846,0.913594071862082,0.921013205865416,0.921123349337187
0.847,0.91369608594489,0.921107266235939,0.921217287570834
0.848,0.913797859428445,0.921201102792291,0.921311002258486
0.849,0.913899393162923,0.921294716332582,0.921404494197383
0.85,0.914000687994496,0.921388107651132,0.921497764180975
0.851,0.91410174476536,0.921481277538493,0.921590812998949
0.852,0.914202564313758,0.921574226781469,0.921683641437249
0.853,0.914303147474,0.921666956163141,0.921776250278095
0.854,0.914403495076489,0.921759466462887,0.921868640300014
0.855,0.914503607947745,0.921851758456405,0.921960812277851
0.856,0.914603486910422,0.921943832915734,0.922052766982799
0.857,0.914703132783339,0.922035690609276,0.922144505182416
0.858,0.914802546381494,0.922127332301817,0.922236027640649
0.859,0.91490172851609,0.922218758754549,0.922327335117854
0.86,0.91500067999456,0.92230997072509,0.922418428370815
0.861,0.915099401620583,0.922400968967505,0.92250930815277
0.862,0.915197894194109,0.922491754232329,0.922599975213426
0.863,0.915296158511381,0.922582327266585,0.922690430298986
0.864,0.915394195364956,0.922672688813806,0.922780674152161
0.865,0.915492005543724,0.922762839614054,0.922870707512202
0.866,0.915589589832935,0.922852780403942,0.922960531114907
0.867,0.915686949014212,0.922942511916652,0.923050145692651
0.868,0.915784083865578,0.923032034881958,0.923139551974402
0.869,0.915880995161475,0.923121350026243,0.923228750685742
0.87,0.915977683672784,0.923210458072518,0.923317742548884
0.871,0.916074150166845,0.923299359740446,0.923406528282696
0.872,0.916170395407479,0.923388055746358,0.923495108602716
0.873,0.916266420155008,0.92347654680327,0.923583484221174
0.874,0.916362225166272,0.923564833620908,0.923671655847009
0.875,0.916457811194653,0.923652916905723,0.923759624185891
0.876,0.916553178990093,0.92374079736091,0.923847389940237
0.877,0.916648329299112,0.923828475686429,0.923934953809231
0.878,0.916743262864831,0.92391595257902,0.924022316488842
0.879,0.916837980426987,0.924003228732227,0.924109478671843
0.88,0.916932482721956,0.924090304836409,0.92419644104783
0.881,0.917026770482771,0.924177181578764,0.924283204303238
0.882,0.91712084443914,0.924263859643347,0.924369769121361
0.883,0.917214705317465,0.924350339711082,0.924456136182369
0.884,0.917308353840862,0.924436622459789,0.924542306163327
0.885,0.917401790729177,0.924522708564193,0.924628279738212
0.886,0.917495016699009,0.924608598695947,0.924714057577929
0.887,0.917588032463722,0.924694293523648,0.924799640350332
0.888,0.91768083873347,0.924779793712853,0.924885028720237
0.889,0.91777343621521,0.924865099926101,0.924970223349445
0.89,0.917865825612721,0.924950212822921,0.925055224896752
0.891,0.917958007626624,0.925035133059861,0.925140034017971
0.892,0.918049982954396,0.925119861290493,0.925224651365949
0.893,0.918141752290394,0.925204398165439,0.925309077590582
0.894,0.918233316325863,0.925288744332382,0.925393313338829
0.895,0.918324675748963,0.925372900436086,0.925477359254735
0.896,0.918415831244779,0.92545686711841,0.925561215979442
0.897,0.918506783495342,0.925540645018327,0.925644884151209
0.898,0.918597533179645,0.925624234771936,0.925728364405426
0.899,0.918688080973662,0.925707637012482,0.925811657374628
0.9,0.918778427550357,0.925790852370372,0.925894763688518
0.901,0.918868573579713,0.925873881473187,0.925977683973974
0.902,0.918958519728738,0.925956724945702,0.926060418855073
0.903,0.919048266661486,0.926039383409901,0.926142968953101
0.904,0.919137815039073,0.92612185748499,0.926225334886572
0.905,0.919227165519692,0.926204147787414,0.926307517271239
0.906,0.919316318758633,0.926286254930874,0.926389516720114
0.907,0.919405275408293,0.926368179526339,0.926471333843484
0.908,0.919494036118196,0.926449922182066,0.926552969248919
0.909,0.919582601535007,0.926531483503608,0.926634423541296
0.91,0.919670972302551,0.926612864093836,0.926715697322808
0.911,0.919759149061824,0.92669406455295,0.926796791192979
0.912,0.919847132451011,0.926775085478494,0.926877705748684
0.913,0.9199349231055,0.926855927465372,0.926958441584156
0.914,0.920022521657901,0.926936591105862,0.927038999291009
0.915,0.920109928738056,0.92701707698963,0.927119379458243
0.916,0.920197144973059,0.927097385703744,0.927199582672268
0.917,0.920284170987265,0.927177517832691,0.927279609516911
0.918,0.920371007402311,0.927257473958388,0.927359460573433
0.919,0.920457654837129,0.927337254660197,0.927439136420545
0.92,0.920544113907958,0.927416860514939,0.927518637634417
0.921,0.920630385228362,0.927496292096911,0.927597964788697
0.922,0.920716469409243,0.927575549977893,0.927677118454522
0.923,0.920802367058853,0.92765463472717,0.927756099200532
0.924,0.920888078782816,0.927733546911538,0.927834907592884
0.925,0.920973605184132,0.927812287095322,0.927913544195268
0.926,0.921058946863198,0.92789085584039,0.927992009568913
0.927,0.921144104417823,0.927969253706163,0.928070304272611
0.928,0.921229078443235,0.928047481249632,0.92814842886272
0.929,0.921313869532101,0.928125539025366,0.928226383893185
0.93,0.921398478274539,0.928203427585532,0.928304169915546
0.931,0.921482905258133,0.928281147479902,0.928381787478954
0.932,0.921567151067942,0.928358699255872,0.928459237130183
0.933,0.921651216286518,0.928436083458466,0.928536519413642
0.934,0.92173510149392,0.928513300630359,0.928613634871388
0.935,0.921818807267724,0.928590351311881,0.928690584043141
0.936,0.921902334183036,0.928667236041037,0.928767367466295
0.937,0.92198568281251,0.928743955353512,0.928843985675926
0.938,0.922068853726356,0.928820509782691,0.928920439204815
0.939,0.922151847492355,0.928896899859666,0.928996728583451
0.94,0.922234664675874,0.928973126113249,0.929072854340044
0.941,0.922317305839874,0.929049189069987,0.929148817000544
0.942,0.922399771544927,0.929125089254173,0.929224617088647
0.943,0.922482062349228,0.929200827187855,0.929300255125808
0.944,0.922564178808603,0.929276403390852,0.929375731631255
0.945,0.922646121476531,0.929351818380764,0.929451047121999
0.946,0.922727890904146,0.929427072672985,0.929526202112845
0.947,0.922809487640255,0.929502166780712,0.929601197116409
0.948,0.922890912231352,0.929577101214961,0.929676032643122
0.949,0.922972165221625,0.929651876484574,0.929750709201248
0.95,0.92305324715297,0.929726493096234,0.929825227296892
0.951,0.923134158565007,0.929800951554475,0.929899587434011
0.952,0.923214899995086,0.929875252361693,0.92997379011443
0.953,0.923295471978302,0.929949396018158,0.930047835837848
0.954,0.923375875047507,0.930023383022027,0.930121725101851
0.955,0.923456109733321,0.930097213869349,0.930195458401924
0.956,0.923536176564144,0.930170889054085,0.930269036231463
0.957,0.923616076066167,0.930244409068112,0.930342459081782
0.958,0.923695808763384,0.930317774401237,0.930415727442128
0.959,0.923775375177603,0.930390985541206,0.93048884179969
0.96,0.92385477582846,0.930464042973717,0.930561802639611
0.961,0.923934011233425,0.930536947182431,0.930634610444997
0.962,0.924013081907819,0.93060969864898,0.930707265696929
0.963,0.92409198836482,0.930682297852979,0.930779768874473
0.964,0.924170731115479,0.930754745272037,0.930852120454691
0.965,0.924249310668727,0.930827041381768,0.930924320912652
0.966,0.924327727531389,0.930899186655799,0.930996370721439
0.967,0.924405982208192,0.930971181565783,0.931068270352165
0.968,0.924484075201779,0.931043026581408,0.931140020273979
0.969,0.924562007012716,0.931114722170407,0.931211620954078
0.97,0.924639778139507,0.931186268798568,0.931283072857714
0.971,0.924717389078601,0.931257666929747,0.931354376448212
0.972,0.924794840324405,0.931328917025874,0.931425532186969
0.973,0.924872132369293,0.931400019546965,0.931496540533473
0.974,0.924949265703616,0.931470974951131,0.93156740194531
0.975,0.925026240815714,0.931541783694588,0.93163811687817
0.976,0.925103058191928,0.931612446231669,0.931708685785865
0.977,0.925179718316604,0.931682963014832,0.93177910912033
0.978,0.925256221672108,0.931753334494668,0.931849387331638
0.979,0.925332568738837,0.931823561119912,0.931919520868009
0.98,0.925408759995226,0.931893643337454,0.931989510175817
0.981,0.925484795917759,0.931963581592348,0.932059355699603
0.982,0.925560676980979,0.932033376327818,0.932129057882081
0.983,0.925636403657499,0.932103027985273,0.93219861716415
0.984,0.92571197641801,0.932172537004311,0.932268033984902
0.985,0.925787395731291,0.932241903822732,0.93233730878163
0.986,0.925862662064221,0.932311128876544,0.932406441989842
0.987,0.925937775881785,0.932380212599978,0.932475434043265
0.988,0.926012737647087,0.932449155425488,0.932544285373856
0.989,0.926087547821357,0.932517957783769,0.93261299641181
0.99,0.926162206863961,0.932586620103759,0.93268156758557
0.991,0.926236715232413,0.932655142812653,0.932749999321839
0.992,0.926311073382381,0.93272352633591,0.932818292045582
0.993,0.926385281767696,0.932791771097261,0.93288644618004
0.994,0.926459340840364,0.932859877518718,0.932954462146737
0.995,0.926533251050574,0.932927846020582,0.933022340365489
0.996,0.926607012846708,0.932995677021457,0.933090081254413
0.997,0.926680626675348,0.933063370938249,0.933157685229934
0.998,0.926754092981284,0.933130928186184,0.933225152706797
0.999,0.926827412207529,0.933198349178811,0.933292484098069
1,0.926900584795322,0.933265634328011,0.933359679815157


==> figures/flow_profiles.csv <==
-0.003,0,0,0
-0.00299,0.0045523999999999,0.00501833365522119,0.00502576091124069
-0.00298,0.00908960000000001,0.0100130173750664,0.010027751698791
-0.00297,0.0136115999999999,0.014984083813514,0.0150060053010152
-0.00296,0.0181184000000001,0.0199315656889914,0.0199605547215215
-0.00295,0.02261,0.0248554957847185,0.0248914330295141
-0.00294,0.0270864000000001,0.0297559069490562,0.0297986733601452
-0.00293,0.0315476,0.0346328320958574,0.0346823089148728
-0.00292,0.0359936000000002,0.0394863042048201,0.0395423729618193
-0.00291,0.0404244,0.0443163563218459,0.0443788988361351
-0.0029,0.0448399999999999,0.0491230215593995,0.0491919199403653
-0.00289,0.0492403999999999,0.053906333096872,0.0539814697448173
-0.00288,0.0536255999999999,0.0586663241809484,0.0587475817879355
-0.00287,0.0579955999999999,0.0634030281259768,0.0634902896766758
-0.00286,0.0623504,0.0681164783143425,0.0682096270868861
-0.00285,0.0666899999999999,0.0728067081968443,0.0729056277636892
-0.00284,0.0710143999999999,0.077473751293075,0.0775783255218681
-0.00283,0.0753236,0.0821176411918045,0.0822277542462577
-0.00282,0.0796176,0.0867384115513675,0.0868539478921364
-0.00281,0.0838964,0.0913360961000534,0.0914569404856245
-0.0028,0.08816,0.0959107286365016,0.0960367661240843
-0.00279,0.0924084000000001,0.100462343030099,0.100593458976525
-0.00278,0.0966416000000001,0.10499097322138,0.105127053284011
-0.00277,0.1008596,0.109496653222434,0.109637583360074
-0.00276,0.1050624,0.113979417117314,0.114125083591126
-0.00275,0.10925,0.118439299062449,0.118589588436885
-0.00274,0.1134224,0.12287633328706,0.123031132430794
-0.00273,0.1175796,0.127290554093581,0.12744975018045
-0.00272,0.1217216,0.131681995858087,0.131845476368036
-0.00271,0.1258484,0.136050693030716,0.136218345750757
-0.0027,0.12996,0.140396680136109,0.14056839316128
-0.00269,0.1340564,0.144719991773842,0.144895653508178
-0.00268,0.1381376,0.149020662618868,0.149200161776379
-0.00267,0.1422036,0.153298727421965,0.15348195302762
-0.00266,0.1462544,0.157554221010181,0.157741062400902
-0.00265,0.15029,0.161787178287293,0.161977525112952
-0.00264,0.1543104,0.165997634234263,0.166191376458692
-0.00263,0.1583156,0.170185623909698,0.170382651811708
-0.00262,0.1623056,0.174351182450325,0.174551386624724
-0.00261,0.1662804,0.178494345071456,0.178697616430087
-0.0026,0.17024,0.182615147067466,0.182821376840245
-0.00259,0.1741844,0.186713623812279,0.186922703548243
-0.00258,0.1781136,0.190789810759849,0.191001632328216
-0.00257,0.1820276,0.194843743444654,0.195058199035885
-0.00256,0.1859264,0.19887545748219,0.199092439609069
-0.00255,0.18981,0.202884988569475,0.203104390068188
-0.00254,0.1936784,0.206872372485551,0.20709408651678
-0.00253,0.1975316,0.210837645092002,0.211061565142025
-0.00252,0.2013696,0.21478084233346,0.215006862215264
-0.00251,0.2051924,0.218702000238139,0.218930014092536
-0.0025,0.209,0.222601154918352,0.222831057215112
-0.00249,0.2127924,0.22647834257105,0.226710028110036
-0.00248,0.2165696,0.230333599478356,0.230566963390673
-0.00247,0.2203316,0.234166962008111,0.234401899757267
-0.00246,0.2240784,0.237978466614425,0.238214873997492
-0.00245,0.22781,0.241768149838226,0.242005922987025
-0.00244,0.2315264,0.245536048307828,0.24577508369011
-0.00243,0.2352276,0.249282198739494,0.249522393160143
-0.00242,0.2389136,0.253006637938009,0.253247888540248
-0.00241,0.2425844,0.256709402797263,0.256951607063871
-0.0024,0.24624,0.260390530300828,0.260633586055374
-0.00239,0.2498804,0.264050057522558,0.264293862930638
-0.00238,0.2535056,0.267688021627184,0.267932475197673
-0.00237,0.2571156,0.271304459870917,0.27154946045723
-0.00236,0.2607104,0.274899409602058,0.275144856403428
-0.00235,0.26429,0.278472908261622,0.278718700824378
-0.00234,0.2678544,0.282024993383954,0.282271031602824
-0.00233,0.2714036,0.285555702597366,0.285801886716782
-0.00232,0.2749376,0.289065073624775,0.289311304240191
-0.00231,0.2784564,0.292553144284344,0.292799322343573
-0.0023,0.28196,0.29601995249014,0.296265979294696
-0.00229,0.2854484,0.299465536252792,0.299711313459246
-0.00228,0.2889216,0.302889933680156,0.303135363301506
-0.00227,0.2923796,0.306293182977995,0.306538167385046
-0.00226,0.2958224,0.309675322450655,0.30991976437342
-0.00225,0.29925,0.313036390501762,0.313280193030861
-0.00224,0.3026624,0.316376425634916,0.316619492223005
-0.00223,0.3060596,0.319695466454398,0.319937700917601
-0.00222,0.3094416,0.322993551665886,0.323234858185242
-0.00221,0.3128084,0.326270720077177,0.326511003200104
-0.0022,0.31616,0.329527010598918,0.329766175240689
-0.00219,0.3194964,0.332762462245347,0.333000413690581
-0.00218,0.3228176,0.335977114135038,0.336213758039205
-0.00217,0.3261236,0.339171005491663,0.339406247882604
-0.00216,0.3294144,0.342344175644756,0.342577922924219
-0.00215,0.33269,0.34549666403049,0.345728822975675
-0.00214,0.3359504,0.348628510192458,0.348858987957591
-0.00213,0.3391956,0.351739753782473,0.351968457900379
-0.00212,0.3424256,0.354830434561367,0.355057272945071
-0.00211,0.3456404,0.357900592399809,0.358125473344148
-0.0021,0.34884,0.360950267279122,0.361173099462377
-0.00209,0.3520244,0.363979499292127,0.364200191777663
-0.00208,0.3551936,0.366988328643976,0.367206790881912
-0.00207,0.3583476,0.369976795653015,0.370192937481898
-0.00206,0.3614864,0.372944940751646,0.373158672400152
-0.00205,0.36461,0.3758928044872,0.376104036575848
-0.00204,0.3677184,0.37882042752283,0.379029071065714
-0.00203,0.3708116,0.381727850638404,0.381933817044947
-0.00202,0.3738896,0.384615114731419,0.38481831580814
-0.00201,0.3769524,0.387482260817918,0.387682608770222
-0.002,0.38,0.390329330033426,0.390526737467413
-0.00199,0.3830324,0.393156363633894,0.393350743558184
-0.00198,0.3860496,0.395963402996658,0.396154668824239
-0.00197,0.3890516,0.398750489621405,0.398938555171501
-0.00196,0.3920384,0.40151766513116,0.401702444631117
-0.00195,0.39501,0.404264971273278,0.404446379360474
-0.00194,0.3979664,0.406992449920455,0.407170401644228
-0.00193,0.4009076,0.409700143071748,0.40987455389535
-0.00192,0.4038336,0.412388092853612,0.412558878656178
-0.00191,0.4067444,0.41505634152095,0.415223418599495
-0.0019,0.40964,0.417704931458174,0.417868216529612
-0.00189,0.4125204,0.420333905180287,0.42049331538347
-0.00188,0.4153856,0.422943305333972,0.423098758231754
-0.00187,0.4182356,0.425533174698705,0.425684588280031
-0.00186,0.4210704,0.428103556187871,0.428250848869888
-0.00185,0.42389,0.430654492849909,0.430797583480103
-0.00184,0.4266944,0.433186027869463,0.433324835727823
-0.00183,0.4294836,0.435698204568555,0.435832649369759
-0.00182,0.4322576,0.43819106640777,0.438321068303396
-0.00181,0.4350164,0.440664656987463,0.440790136568233
-0.0018,0.43776,0.443119020048975,0.443239898347019
-0.00179,0.4404884,0.445554199475878,0.44567039796703
-0.00178,0.4432016,0.447970239295228,0.448081679901347
-0.00177,0.4458996,0.450367183678838,0.450473788770161
-0.00176,0.4485824,0.452745076944577,0.452846769342095
-0.00175,0.45125,0.455103963557676,0.455200666535545
-0.00174,0.4539024,0.457443888132062,0.457535525420044
-0.00173,0.4565396,0.459764895431712,0.459851391217643
-0.00172,0.4591616,0.46206703037202,0.462148309304312
-0.00171,0.4617684,0.464350338021191,0.464426325211363
-0.0017,0.46436,0.466614863601653,0.466685484626901
-0.00169,0.4669364,0.468860652491493,0.468925833397285
-0.00168,0.4694976,0.471087750225911,0.471147417528621
-0.00167,0.4720436,0.473296202498702,0.473350283188275
-0.00166,0.4745744,0.475486055163752,0.475534476706409
-0.00165,0.47709,0.477657354236569,0.477700044577539
-0.00164,0.4795904,0.479810145895824,0.479847033462126
-0.00163,0.4820756,0.481944476484931,0.48197549018818
-0.00162,0.4845456,0.48406039251364,0.484085461752899
-0.00161,0.4870004,0.486157940659664,0.486176995324327
-0.0016,0.48944,0.488237167770322,0.48825013824305
-0.00159,0.4918644,0.490298120864221,0.490304938023903
-0.00158,0.4942736,0.492340847132954,0.49234144235772
-0.00157,0.4966676,0.494365393942833,0.494359699113106
-0.00156,0.4990464,0.496371808836648,0.496359756338236
-0.00155,0.50141,0.498360139535454,0.498341662262688
-0.00154,0.5037584,0.500330433940388,0.500305465299309
-0.00153,0.5060916,0.502282740134518,0.502251214046103
-0.00152,0.5084096,0.504217106384722,0.504178957288161
-0.00151,0.5107124,0.506133581143599,0.506088743999618
-0.0015,0.513,0.508032213051414,0.507980623345647
-0.00149,0.5152724,0.509913050938071,0.509854644684485
-0.00148,0.5175296,0.511776143825129,0.511710857569494
-0.00147,0.5197716,0.513621540927843,0.513549311751263
-0.00146,0.5219984,0.515449291657253,0.515370057179739
-0.00145,0.52421,0.517259445622294,0.517173144006404
-0.00144,0.5264064,0.519052052631959,0.518958622586484
-0.00143,0.5285876,0.520827162697492,0.520726543481203
-0.00142,0.5307536,0.522584826034621,0.522476957460078
-0.00141,0.5329044,0.524325093065835,0.524209915503249
-0.0014,0.53504,0.526048014422699,0.52592546880386
-0.00139,0.5371604,0.527753640948214,0.52762366877048
-0.00138,0.5392656,0.529442023699218,0.529304567029572
-0.00137,0.5413556,0.531113213948837,0.530968215428002
-0.00136,0.5434304,0.532767263188973,0.532614666035605
-0.00135,0.54549,0.534404223132854,0.534243971147792
-0.00134,0.5475344,0.536024145717611,0.53585618328821
-0.00133,0.5495636,0.537627083106929,0.537451355211455
-0.00132,0.5515776,0.539213087693728,0.539029539905837
-0.00131,0.5535764,0.540782212102911,0.540590790596196
-0.0013,0.55556,0.542334509194157,0.54213516074678
-0.00129,0.5575284,0.543870032064776,0.543662704064173
-0.00128,0.5594816,0.545388834052613,0.545173474500293
-0.00127,0.5614196,0.546890968739022,0.546667526255434
-0.00126,0.5633424,0.548376489951886,0.54814491378139
-0.00125,0.56525,0.549845451768709,0.549605691784626
-0.00124,0.5671424,0.551297908519773,0.551049915229524
-0.00123,0.5690196,0.552733914791347,0.552477639341699
-0.00122,0.5708816,0.554153525428981,0.553888919611376
-0.00121,0.5727284,0.555556795540856,0.555283811796844
-0.0012,0.57456,0.556943780501211,0.55666237192799
-0.00119,0.5763764,0.558314535953842,0.558024656309896
-0.00118,0.5781776,0.559669117815679,0.559370721526525
-0.00117,0.5799636,0.561007582280438,0.560700624444488
-0.00116,0.5817344,0.562329985822353,0.562014422216886
-0.00115,0.58349,0.563636385199993,0.563312172287247
-0.00114,0.5852304,0.564926837460166,0.564593932393548
-0.00113,0.5869556,0.566201399941905,0.56585976057233
-0.00112,0.5886656,0.567460130280548,0.567109715162902
-0.00111,0.5903604,0.568703086411916,0.568343854811653
-0.0011,0.59204,0.56993032657658,0.569562238476456
-0.00109,0.5937044,0.571141909324235,0.570764925431178
-0.00108,0.5953536,0.572337893518168,0.571951975270299
-0.00107,0.5969876,0.573518338339844,0.573123447913644
-0.00106,0.5986064,0.574683303293592,0.574279403611222
-0.00105,0.60021,0.575832848211413,0.575419902948193
-0.00104,0.6017984,0.576967033257896,0.576545006849952
-0.00103,0.6033716,0.578085918935267,0.577654776587341
-0.00102,0.6049296,0.579189566088553,0.578749273781994
-0.00101,0.6064724,0.580278035910884,0.579828560411816
-0.001,0.608,0.581351389948928,0.580892698816606
-0.00099,0.6095124,0.582409690108461,0.581941751703821
-0.00098,0.6110096,0.583452998660088,0.582975782154495
-0.00097,0.6124916,0.584481378245111,0.583994853629316
-0.00096,0.6139584,0.585494891881553,0.584999029974863
-0.00095,0.61541,0.58649360297034,0.585988375430011
-0.00094,0.6168464,0.587477575301659,0.586962954632514
-0.00093,0.6182676,0.588446873061476,0.58792283262577
-0.00092,0.6196736,0.58940156083825,0.588868074865771
-0.00091,0.6210644,0.59034170362982,0.589798747228254
-0.0009,0.62244,0.591267366850494,0.590714916016054
-0.00089,0.6238004,0.592178616338341,0.591616647966667
-0.00088,0.6251456,0.593075518362689,0.592504010260041
-0.00087,0.6264756,0.593958139631846,0.593377070526589
-0.00086,0.6277904,0.594826547301044,0.594235896855444
-0.00085,0.62909,0.595680808980624,0.595080557802967
-0.00084,0.6303744,0.596520992744469,0.595911122401512
-0.00083,0.6316436,0.597347167138689,0.596727660168461
-0.00082,0.6328976,0.598159401190582,0.597530241115542
-0.00081,0.6341364,0.598957764417868,0.59831893575845
-0.0008,0.63536,0.599742326838221,0.599093815126766
-0.00079,0.6365684,0.600513158979105,0.599854950774202
-0.00078,0.6377616,0.601270331887928,0.60060241478919
-0.00077,0.6389396,0.602013917142531,0.601336279805813
-0.00076,0.6401024,0.602743986862028,0.602056619015113
-0.00075,0.64125,0.603460613718006,0.602763506176782
-0.00074,0.6423824,0.604163870946118,0.603457015631263
-0.00073,0.6434996,0.604853832358065,0.604137222312268
-0.00072,0.6446016,0.60553057235401,0.604804201759753
-0.00071,0.6456884,0.606194165935426,0.605458030133351
-0.0007,0.64676,0.606844688718413,0.606098784226306
-0.00069,0.6478164,0.6074822169475,0.606726541479919
-0.00068,0.6488576,0.608106827509958,0.607341379998541
-0.00067,0.6498836,0.608718597950655,0.607943378565141
-0.00066,0.6508944,0.609317606487479,0.608532616657476
-0.00065,0.65189,0.609903932027356,0.609109174464901
-0.00064,0.6528704,0.610477654182902,0.609673132905849
-0.00063,0.6538356,0.611038853289741,0.610224573646029
-0.00062,0.6547856,0.611587610424523,0.610763579117365
-0.00061,0.6557204,0.612124007423693,0.61129023253774
-0.0006,0.65664,0.612648126903037,0.611804617931579
-0.00059,0.6575444,0.613160052278073,0.612306820151328
-0.00058,0.6584336,0.613659867785315,0.612796924899872
-0.00057,0.6593076,0.614147658504484,0.613275018753974
-0.00056,0.6601664,0.614623510381704,0.613741189188777
-0.00055,0.66101,0.615087510253774,0.61419552460344
-0.00054,0.6618384,0.615539745873546,0.614638114348007
-0.00053,0.6626516,0.615980305936523,0.615069048751551
-0.00052,0.6634496,0.616409280108729,0.615488419151719
-0.00051,0.6642324,0.61682675905595,0.615896317925752
-0.0005,0.665,0.617232834474434,0.616292838523083
-0.00049,0.6657524,0.617627599123172,0.616678075499654
-0.00048,0.6664896,0.618011146857845,0.617052124554041
-0.00047,0.6672116,0.618383572666579,0.617415082565551
-0.00046,0.6679184,0.618744972707651,0.617767047634436
-0.00045,0.66861,0.619095444349268,0.618108119124381
-0.00044,0.6692864,0.619435086211612,0.618438397707465
-0.00043,0.6699476,0.619763998211315,0.618757985411781
-0.00042,0.6705936,0.620082281608566,0.619066985671957
-0.00041,0.6712244,0.620390039057079,0.619365503382809
-0.0004,0.67184,0.62068737465716,0.619653644956425
-0.00039,0.6724404,0.62097439401215,0.619931518382964
-0.00038,0.6730256,0.621251204288546,0.620199233295543
-0.00037,0.6735956,0.621517914280148,0.620456901039579
-0.00036,0.6741504,0.621774634476611,0.62070463474704
-0.00035,0.67469,0.622021477136826,0.620942549416088
-0.00034,0.6752144,0.622258556367635,0.621170761996677
-0.00033,0.6757236,0.622485988208407,0.621389391482747
-0.00032,0.6762176,0.62270389072212,0.621598559011729
-0.00031,0.6766964,0.622912384093656,0.621798387972203
-0.0003,0.67716,0.623111590736119,0.621989004120656
-0.00029,0.6776084,0.623301635406131,0.622170535708452
-0.00028,0.6780416,0.623482645329174,0.622343113620282
-0.00027,0.6784596,0.623654750336246,0.622506871525604
-0.00026,0.6788624,0.623818083013303,0.622661946044812
-0.00025,0.67925,0.623972778865184,0.622808476932209
-0.00024,0.6796224,0.624118976496082,0.622946607278225
-0.00023,0.6799796,0.624256817808927,0.623076483733824
-0.00022,0.6803216,0.624386448226585,0.623198256760607
-0.00021,0.6806484,0.624508016938299,0.623312080910902
-0.0002,0.68096,0.62462167717558,0.623418115143056
-0.00019,0.6812564,0.624727586522644,0.623516523178388
-0.00018,0.6815376,0.624825907267716,0.623607473907854
-0.00017,0.6818036,0.624916806803063,0.623691141858569
-0.00016,0.6820544,0.625000458083668,0.623767707733172
-0.00015,0.68229,0.625077040157183,0.623837359038802
-0.00014,0.6825104,0.625146738781533,0.623900290827812
-0.00013,0.6827156,0.625209747151667,0.623956706579788
-0.00012,0.6829056,0.625266266764193,0.624006819265302
-0.00011,0.6830804,0.625316508459128,0.62405085264794
-9.99999999999998e-05,0.68324,0.625360693693483,0.624089042905804
-8.99999999999998e-05,0.6833844,0.625399056125155,0.624121640692959
-7.99999999999998e-05,0.6835136,0.625431843623218,0.624148913826399
-6.99999999999997e-05,0.6836276,0.625459320882901,0.624171150898197
-5.99999999999997e-05,0.6837264,0.625481772932057,0.62418866632575
-4.99999999999997e-05,0.68381,0.62549951001764,0.624201807787284
-3.99999999999997e-05,0.6838784,0.625512874768591,0.624210967981243
-2.99999999999996e-05,0.6839316,0.625522253453577,0.624216605319663
-1.99999999999996e-05,0.6839696,0.625528095599885,0.624219287613064
-1e-05,0.6839924,0.625530954669744,0.624219840436864
0,0.684,0.625531615925059,0.624219840436864
1e-05,0.6839924,0.625530954669744,0.624219840436864
1.99999999999996e-05,0.6839696,0.625528095599885,0.624219287613064
2.99999999999996e-05,0.6839316,0.625522253453577,0.624216605319663
3.99999999999997e-05,0.6838784,0.625512874768591,0.624210967981243
4.99999999999997e-05,0.68381,0.62549951001764,0.624201807787284
5.99999999999997e-05,0.6837264,0.625481772932057,0.62418866632575
6.99999999999997e-05,0.6836276,0.625459320882901,0.624171150898197
7.99999999999998e-05,0.6835136,0.625431843623218,0.624148913826399
8.99999999999998e-05,0.6833844,0.625399056125155,0.624121640692959
9.99999999999998e-05,0.68324,0.625360693693483,0.624089042905804
0.00011,0.6830804,0.625316508459128,0.62405085264794
0.00012,0.6829056,0.625266266764193,0.624006819265302
0.00013,0.6827156,0.625209747151667,0.623956706579788
0.00014,0.6825104,0.625146738781533,0.623900290827812
0.00015,0.68229,0.625077040157183,0.623837359038802
0.00016,0.6820544,0.625000458083668,0.623767707733172
0.00017,0.6818036,0.624916806803063,0.623691141858569
0.00018,0.6815376,0.624825907267716,0.623607473907854
0.00019,0.6812564,0.624727586522644,0.623516523178388
0.0002,0.68096,0.62462167717558,0.623418115143056
0.00021,0.6806484,0.624508016938299,0.623312080910902
0.00022,0.6803216,0.624386448226585,0.623198256760607
0.00023,0.6799796,0.624256817808927,0.623076483733824
0.00024,0.6796224,0.624118976496082,0.622946607278225
0.00025,0.67925,0.623972778865184,0.622808476932209
0.00026,0.6788624,0.623818083013303,0.622661946044812
0.00027,0.6784596,0.623654750336246,0.622506871525604
0.00028,0.6780416,0.623482645329174,0.622343113620282
0.00029,0.6776084,0.623301635406131,0.622170535708452
0.0003,0.67716,0.623111590736119,0.621989004120656
0.00031,0.6766964,0.622912384093656,0.621798387972203
0.00032,0.6762176,0.62270389072212,0.621598559011729
0.00033,0.6757236,0.622485988208407,0.621389391482747
0.00034,0.6752144,0.622258556367635,0.621170761996677
0.00035,0.67469,0.622021477136826,0.620942549416088
0.00036,0.6741504,0.621774634476611,0.62070463474704
0.00037,0.6735956,0.621517914280148,0.620456901039579
0.00038,0.6730256,0.621251204288546,0.620199233295543
0.00039,0.6724404,0.62097439401215,0.619931518382964
0.0004,0.67184,0.62068737465716,0.619653644956425
0.00041,0.6712244,0.620390039057079,0.619365503382809
0.00042,0.6705936,0.620082281608566,0.619066985671957
0.00043,0.6699476,0.619763998211315,0.618757985411781
0.00044,0.6692864,0.619435086211612,0.618438397707465
0.00045,0.66861,0.619095444349268,0.618108119124381
0.00046,0.6679184,0.618744972707651,0.617767047634436
0.00047,0.6672116,0.618383572666579,0.617415082565551
0.00048,0.6664896,0.618011146857845,0.617052124554041
0.00049,0.6657524,0.617627599123172,0.616678075499654
0.0005,0.665,0.617232834474434,0.616292838523083
0.00051,0.6642324,0.61682675905595,0.615896317925752
0.00052,0.6634496,0.616409280108729,0.615488419151719
0.00053,0.6626516,0.615980305936523,0.615069048751551
0.00054,0.6618384,0.615539745873546,0.614638114348007
0.00055,0.66101,0.615087510253774,0.61419552460344
0.00056,0.6601664,0.614623510381704,0.613741189188777
0.00057,0.6593076,0.614147658504484,0.613275018753974
0.00058,0.6584336,0.613659867785315,0.612796924899872
0.00059,0.6575444,0.613160052278073,0.612306820151328
0.0006,0.65664,0.612648126903037,0.611804617931579
0.00061,0.6557204,0.612124007423693,0.61129023253774
0.00062,0.6547856,0.611587610424523,0.610763579117365
0.00063,0.6538356,0.611038853289741,0.610224573646029
0.00064,0.6528704,0.610477654182902,0.609673132905849
0.00065,0.65189,0.609903932027356,0.609109174464901
0.00066,0.6508944,0.609317606487479,0.608532616657476
0.00067,0.6498836,0.608718597950655,0.607943378565141
0.00068,0.6488576,0.608106827509958,0.607341379998541
0.00069,0.6478164,0.6074822169475,0.606726541479919
0.0007,0.64676,0.606844688718413,0.606098784226306
0.00071,0.6456884,0.606194165935426,0.605458030133351
0.00072,0.6446016,0.60553057235401,0.604804201759753
0.00073,0.6434996,0.604853832358065,0.604137222312268
0.00074,0.6423824,0.604163870946118,0.603457015631263
0.00075,0.64125,0.603460613718006,0.602763506176782
0.00076,0.6401024,0.602743986862028,0.602056619015113
0.00077,0.6389396,0.602013917142531,0.601336279805813
0.00078,0.6377616,0.601270331887928,0.60060241478919
0.00079,0.6365684,0.600513158979105,0.599854950774202
0.0008,0.63536,0.599742326838221,0.599093815126766
0.00081,0.6341364,0.598957764417868,0.59831893575845
0.00082,0.6328976,0.598159401190582,0.597530241115542
0.00083,0.6316436,0.597347167138689,0.596727660168461
0.00084,0.6303744,0.596520992744469,0.595911122401512
0.00085,0.62909,0.595680808980624,0.595080557802967
0.00086,0.6277904,0.594826547301044,0.594235896855444
0.00087,0.6264756,0.593958139631846,0.593377070526589
0.00088,0.6251456,0.593075518362689,0.592504010260041
0.00089,0.6238004,0.592178616338341,0.591616647966667
0.0009,0.62244,0.591267366850494,0.590714916016054
0.00091,0.6210644,0.59034170362982,0.589798747228254
0.00092,0.6196736,0.58940156083825,0.588868074865771
0.00093,0.6182676,0.588446873061476,0.58792283262577
0.00094,0.6168464,0.587477575301659,0.586962954632514
0.00095,0.61541,0.58649360297034,0.585988375430011
0.00096,0.6139584,0.585494891881553,0.584999029974863
0.00097,0.6124916,0.584481378245111,0.583994853629316
0.00098,0.6110096,0.583452998660088,0.582975782154495
0.00099,0.6095124,0.582409690108461,0.581941751703821
0.001,0.608,0.581351389948928,0.580892698816606
0.00101,0.6064724,0.580278035910884,0.579828560411816
0.00102,0.6049296,0.579189566088553,0.578749273781994
0.00103,0.6033716,0.578085918935267,0.577654776587341
0.00104,0.6017984,0.576967033257896,0.576545006849952
0.00105,0.60021,0.575832848211413,0.575419902948193
0.00106,0.5986064,0.574683303293592,0.574279403611222
0.00107,0.5969876,0.573518338339844,0.573123447913644
0.00108,0.5953536,0.572337893518168,0.571951975270299
0.00109,0.5937044,0.571141909324235,0.570764925431178
0.0011,0.59204,0.56993032657658,0.569562238476456
0.00111,0.5903604,0.568703086411916,0.568343854811653
0.00112,0.5886656,0.567460130280548,0.567109715162902
0.00113,0.5869556,0.566201399941905,0.56585976057233
0.00114,0.5852304,0.564926837460166,0.564593932393548
0.00115,0.58349,0.563636385199993,0.563312172287247
0.00116,0.5817344,0.562329985822353,0.562014422216886
0.00117,0.5799636,0.561007582280438,0.560700624444488
0.00118,0.5781776,0.559669117815679,0.559370721526525
0.00119,0.5763764,0.558314535953842,0.558024656309896
0.0012,0.57456,0.556943780501211,0.55666237192799
0.00121,0.5727284,0.555556795540856,0.555283811796844
0.00122,0.5708816,0.554153525428981,0.553888919611376
0.00123,0.5690196,0.552733914791347,0.552477639341699
0.00124,0.5671424,0.551297908519773,0.551049915229524
0.00125,0.56525,0.549845451768709,0.549605691784626
0.00126,0.5633424,0.548376489951886,0.54814491378139
0.00127,0.5614196,0.546890968739022,0.546667526255434
0.00128,0.5594816,0.545388834052613,0.545173474500293
0.00129,0.5575284,0.543870032064776,0.543662704064173
0.0013,0.55556,0.542334509194157,0.54213516074678
0.00131,0.5535764,0.540782212102911,0.540590790596196
0.00132,0.5515776,0.539213087693728,0.539029539905837
0.00133,0.5495636,0.537627083106929,0.537451355211455
0.00134,0.5475344,0.536024145717611,0.53585618328821
0.00135,0.54549,0.534404223132854,0.534243971147792
0.00136,0.5434304,0.532767263188973,0.532614666035605
0.00137,0.5413556,0.531113213948837,0.530968215428002
0.00138,0.5392656,0.529442023699218,0.529304567029572
0.00139,0.5371604,0.527753640948214,0.52762366877048
0.0014,0.53504,0.526048014422699,0.52592546880386
0.00141,0.5329044,0.524325093065835,0.524209915503249
0.00142,0.5307536,0.522584826034621,0.522476957460078
0.00143,0.5285876,0.520827162697492,0.520726543481203
0.00144,0.5264064,0.519052052631959,0.518958622586484
0.00145,0.52421,0.517259445622294,0.517173144006404
0.00146,0.5219984,0.515449291657253,0.515370057179739
0.00147,0.5197716,0.513621540927843,0.513549311751263
0.00148,0.5175296,0.511776143825129,0.511710857569494
0.00149,0.5152724,0.509913050938071,0.509854644684485
0.0015,0.513,0.508032213051414,0.507980623345647
0.00151,0.5107124,0.506133581143599,0.506088743999618
0.00152,0.5084096,0.504217106384722,0.504178957288161
0.00153,0.5060916,0.502282740134518,0.502251214046103
0.00154,0.5037584,0.500330433940388,0.500305465299309
0.00155,0.50141,0.498360139535454,0.498341662262688
0.00156,0.4990464,0.496371808836648,0.496359756338236
0.00157,0.4966676,0.494365393942833,0.494359699113106
0.00158,0.4942736,0.492340847132954,0.49234144235772
0.00159,0.4918644,0.490298120864221,0.490304938023903
0.0016,0.48944,0.488237167770322,0.48825013824305
0.00161,0.4870004,0.486157940659664,0.486176995324327
0.00162,0.4845456,0.48406039251364,0.484085461752899
0.00163,0.4820756,0.481944476484931,0.48197549018818
0.00164,0.4795904,0.479810145895824,0.479847033462126
0.00165,0.47709,0.477657354236569,0.477700044577539
0.00166,0.4745744,0.475486055163752,0.475534476706409
0.00167,0.4720436,0.473296202498702,0.473350283188275
0.00168,0.4694976,0.471087750225911,0.471147417528621
0.00169,0.4669364,0.468860652491493,0.468925833397285
0.0017,0.46436,0.466614863601653,0.466685484626901
0.00171,0.4617684,0.464350338021191,0.464426325211363
0.00172,0.4591616,0.46206703037202,0.462148309304312
0.00173,0.4565396,0.459764895431712,0.459851391217643
0.00174,0.4539024,0.457443888132062,0.457535525420044
0.00175,0.45125,0.455103963557676,0.455200666535545
0.00176,0.4485824,0.452745076944577,0.452846769342095
0.00177,0.4458996,0.450367183678838,0.450473788770161
0.00178,0.4432016,0.447970239295228,0.448081679901347
0.00179,0.4404884,0.445554199475878,0.44567039796703
0.0018,0.43776,0.443119020048975,0.443239898347019
0.00181,0.4350164,0.440664656987463,0.440790136568233
0.00182,0.4322576,0.43819106640777,0.438321068303396
0.00183,0.4294836,0.435698204568555,0.435832649369759
0.00184,0.4266944,0.433186027869463,0.433324835727823
0.00185,0.42389,0.430654492849909,0.430797583480103
0.00186,0.4210704,0.428103556187871,0.428250848869888
0.00187,0.4182356,0.425533174698705,0.425684588280031
0.00188,0.4153856,0.422943305333972,0.423098758231754
0.00189,0.4125204,0.420333905180287,0.42049331538347
0.0019,0.40964,0.417704931458174,0.417868216529612
0.00191,0.4067444,0.41505634152095,0.415223418599495
0.00192,0.4038336,0.412388092853612,0.412558878656178
0.00193,0.4009076,0.409700143071748,0.40987455389535
0.00194,0.3979664,0.406992449920455,0.407170401644228
0.00195,0.39501,0.404264971273278,0.404446379360474
0.00196,0.3920384,0.40151766513116,0.401702444631117
0.00197,0.3890516,0.398750489621405,0.398938555171501
0.00198,0.3860496,0.395963402996658,0.396154668824239
0.00199,0.3830324,0.393156363633894,0.393350743558184
0.002,0.38,0.390329330033426,0.390526737467413
0.00201,0.3769524,0.387482260817918,0.387682608770222
0.00202,0.3738896,0.384615114731419,0.38481831580814
0.00203,0.3708116,0.381727850638404,0.381933817044947
0.00204,0.3677184,0.37882042752283,0.379029071065714
0.00205,0.36461,0.3758928044872,0.376104036575848
0.00206,0.3614864,0.372944940751646,0.373158672400152
0.00207,0.3583476,0.369976795653015,0.370192937481898
0.00208,0.3551936,0.366988328643976,0.367206790881912
0.00209,0.3520244,0.363979499292127,0.364200191777663
0.0021,0.34884,0.360950267279122,0.361173099462377
0.00211,0.3456404,0.357900592399809,0.358125473344148
0.00212,0.3424256,0.354830434561367,0.355057272945071
0.00213,0.3391956,0.351739753782473,0.351968457900379
0.00214,0.3359504,0.348628510192458,0.348858987957591
0.00215,0.33269,0.34549666403049,0.345728822975675
0.00216,0.3294144,0.342344175644756,0.342577922924219
0.00217,0.3261236,0.339171005491663,0.339406247882604
0.00218,0.3228176,0.335977114135038,0.336213758039205
0.00219,0.3194964,0.332762462245347,0.333000413690581
0.0022,0.31616,0.329527010598918,0.329766175240689
0.00221,0.3128084,0.326270720077177,0.326511003200104
0.00222,0.3094416,0.322993551665886,0.323234858185242
0.00223,0.3060596,0.319695466454398,0.319937700917601
0.00224,0.3026624,0.316376425634916,0.316619492223005
0.00225,0.29925,0.313036390501762,0.313280193030861
0.00226,0.2958224,0.309675322450655,0.30991976437342
0.00227,0.2923796,0.306293182977995,0.306538167385046
0.00228,0.2889216,0.302889933680156,0.303135363301506
0.00229,0.2854484,0.299465536252792,0.299711313459246
0.0023,0.28196,0.29601995249014,0.296265979294696
0.00231,0.2784564,0.292553144284344,0.292799322343573
0.00232,0.2749376,0.289065073624775,0.289311304240191
0.00233,0.2714036,0.285555702597366,0.285801886716782
0.00234,0.2678544,0.282024993383954,0.282271031602824
0.00235,0.26429,0.278472908261622,0.278718700824378
0.00236,0.2607104,0.274899409602058,0.275144856403428
0.00237,0.2571156,0.271304459870917,0.27154946045723
0.00238,0.2535056,0.267688021627184,0.267932475197673
0.00239,0.2498804,0.264050057522558,0.264293862930638
0.0024,0.24624,0.260390530300828,0.260633586055374
0.00241,0.2425844,0.256709402797263,0.256951607063871
0.00242,0.2389136,0.253006637938009,0.253247888540248
0.00243,0.2352276,0.249282198739494,0.249522393160143
0.00244,0.2315264,0.245536048307828,0.24577508369011
0.00245,0.22781,0.241768149838226,0.242005922987025
0.00246,0.2240784,0.237978466614425,0.238214873997492
0.00247,0.2203316,0.234166962008111,0.234401899757267
0.00248,0.2165696,0.230333599478356,0.230566963390673
0.00249,0.2127924,0.22647834257105,0.226710028110036
0.0025,0.209,0.222601154918352,0.222831057215112
0.00251,0.2051924,0.218702000238139,0.218930014092536
0.00252,0.2013696,0.21478084233346,0.215006862215264
0.00253,0.1975316,0.210837645092002,0.211061565142025
0.00254,0.1936784,0.206872372485551,0.20709408651678
0.00255,0.18981,0.202884988569475,0.203104390068188
0.00256,0.1859264,0.19887545748219,0.199092439609069
0.00257,0.1820276,0.194843743444654,0.195058199035885
0.00258,0.1781136,0.190789810759849,0.191001632328216
0.00259,0.1741844,0.186713623812279,0.186922703548243
0.0026,0.17024,0.182615147067466,0.182821376840245
0.00261,0.1662804,0.178494345071456,0.178697616430087
0.00262,0.1623056,0.174351182450325,0.174551386624724
0.00263,0.1583156,0.170185623909698,0.170382651811708
0.00264,0.1543104,0.165997634234263,0.166191376458692
0.00265,0.15029,0.161787178287293,0.161977525112952
0.00266,0.1462544,0.157554221010181,0.157741062400902
0.00267,0.1422036,0.153298727421965,0.15348195302762
0.00268,0.1381376,0.149020662618868,0.149200161776379
0.00269,0.1340564,0.144719991773842,0.144895653508178
0.0027,0.12996,0.140396680136109,0.14056839316128
0.00271,0.1258484,0.136050693030716,0.136218345750757
0.00272,0.1217216,0.131681995858087,0.131845476368036
0.00273,0.1175796,0.127290554093581,0.12744975018045
0.00274,0.1134224,0.12287633328706,0.123031132430794
0.00275,0.10925,0.118439299062449,0.118589588436885
0.00276,0.1050624,0.113979417117314,0.114125083591126
0.00277,0.1008596,0.109496653222434,0.109637583360074
0.00278,0.0966416000000001,0.10499097322138,0.105127053284011
0.00279,0.0924084000000001,0.100462343030099,0.100593458976525
0.0028,0.08816,0.0959107286365016,0.0960367661240843
0.00281,0.0838964,0.0913360961000534,0.0914569404856245
0.00282,0.0796176,0.0867384115513675,0.0868539478921364
0.00283,0.0753236,0.0821176411918045,0.0822277542462577
0.00284,0.0710143999999999,0.077473751293075,0.0775783255218681
0.00285,0.0666899999999999,0.0728067081968443,0.0729056277636892
0.00286,0.0623504,0.0681164783143425,0.0682096270868861
0.00287,0.0579955999999999,0.0634030281259768,0.0634902896766758
0.00288,0.0536255999999999,0.0586663241809484,0.0587475817879355
0.00289,0.0492403999999999,0.053906333096872,0.0539814697448173
0.0029,0.0448399999999999,0.0491230215593995,0.0491919199403653
0.00291,0.0404244,0.0443163563218459,0.0443788988361351
0.00292,0.0359936000000002,0.0394863042048201,0.0395423729618193
0.00293,0.0315476,0.0346328320958574,0.0346823089148728
0.00294,0.0270864000000001,0.0297559069490562,0.0297986733601452
0.00295,0.02261,0.0248554957847185,0.0248914330295141
0.00296,0.0181184000000001,0.0199315656889914,0.0199605547215215
0.00297,0.0136115999999999,0.014984083813514,0.0150060053010152
0.00298,0.00908960000000001,0.0100130173750664,0.010027751698791
0.00299,0.0045523999999999,0.00501833365522119,0.00502576091124069
0.003,0,0,0


==> figures/profile.csv <==
x, y
0.00106132075471698,3.62179487179487
0.0159198113207547,2.82051282051282
0.0318396226415094,2.11538461538462
0.0403301886792453,2.05128205128205
0.0509433962264151,2.21153846153846
0.0679245283018868,3.33333333333333
0.0827830188679245,6.12179487179487
0.104009433962264,10.5448717948718
0.125235849056604,16.1858974358974
0.145400943396226,20.7371794871795
0.156014150943396,22.6602564102564
0.164504716981132,22.9807692307692
0.170872641509434,22.724358974359
0.182547169811321,21.1217948717949
0.196344339622642,15.5448717948718
0.219693396226415,6.50641025641026
0.231367924528302,4.90384615384615
0.24622641509434,3.97435897435897
0.26002358490566,3.71794871794872
0.275943396226415,3.97435897435897
0.298231132075472,4.48717948717949
0.322641509433962,4.58333333333333
0.344929245283019,3.78205128205128
0.377830188679245,1.53846153846154
0.395872641509434,0.416666666666667
0.406485849056604,0.16025641025641
0.418160377358491,0.0961538461538462
0.427712264150943,0.673076923076923
0.442570754716981,2.91666666666667
0.45,4.35897435897436
0.473349056603774,6.21794871794872
0.493514150943396,7.11538461538462
0.508372641509434,7.27564102564103
0.533844339622642,6.85897435897436
0.574174528301887,5.12820512820513
0.609198113207547,3.75
0.628301886792453,3.26923076923077
0.644221698113208,3.26923076923077
0.669693396226415,3.65384615384615
0.745047169811321,4.19871794871795
0.820400943396226,4.2948717948718
0.872405660377358,4.00641025641026
0.895754716981132,3.71794871794872


==> figures/profile_001.csv <==
-0.003,0
-0.0029988,0
-0.00295591,0.0202368
-0.00273025,0.128914
-0.00251838,0.229501
-0.00248084,0.246072
-0.00244127,0.26424
-0.00234903,0.291098
-0.00202446,0.354439
-0.0017524,0.406455
-0.00168532,0.416911
-0.00160441,0.427036
-0.00130506,0.440071
-0.000958219,0.45463
-0.00087905,0.457808
-0.000831386,0.458849
-0.000777549,0.460004
-0.000684892,0.460845
-0.000555234,0.461577
-0.000430207,0.462055
-0.000302306,0.462491
-0.000212817,0.462705
-0.000134865,0.462836
7.74198e-05,0.46312
0.000283923,0.463329
0.000334934,0.463364
0.000564136,0.46266
0.000823067,0.461749
0.000939843,0.461302
0.00102705,0.46051
0.00104878,0.459735
0.00110994,0.456851
0.0012009,0.452597
0.00136293,0.445477
0.00161088,0.434237
0.00179612,0.41539
0.00203074,0.364216
0.002313,0.297357
0.00271141,0.13429
0.003,3.07343e-07
0.003,1.3572e-07
0.003,9.71246e-08
0.003,0


==> figures/profile_0025.csv <==
-0.0015,0
-0.00149759,0
-0.00140425,0.0833362
-0.00127947,0.197698
-0.0011477,0.31828
-0.000987691,0.461713
-0.000903866,0.524597
-0.000610235,0.618188
-0.000256634,0.730924
-0.000152169,0.765455
4.30278e-05,0.782019
0.000318307,0.79817
0.00047923,0.807507
0.000576089,0.812047
0.000676746,0.812514
0.000746058,0.811725
0.000942738,0.80915
0.00126838,0.799191
0.00151559,0.783032
0.00165867,0.771919
0.00171353,0.767801
0.00177417,0.75521
0.00183546,0.73766
0.00194345,0.704294
0.00209368,0.65268
0.00230056,0.574
0.00272098,0.260112
0.003,0


==> figures/profile_004.csv <==
-0.003,0
-0.00299765,0
-0.0027791,0.0413131
-0.00247384,0.0996448
-0.00237754,0.117969
-0.00234409,0.123443
-0.00231009,0.129633
-0.00229325,0.134518
-0.00227169,0.141359
-0.00205854,0.208912
-0.00178196,0.296556
-0.00150412,0.384134
-0.00129559,0.449791
-0.00128892,0.451945
-0.00128887,0.451958
-0.00128008,0.454525
-0.00125409,0.461744
-0.00104268,0.510618
-0.000681559,0.592842
-0.000490746,0.634949
-0.000411745,0.64835
-0.00034003,0.659387
-9.58017e-05,0.684909
0.000199611,0.709763
0.000316776,0.710533
0.000427696,0.708001
0.000570712,0.702804
0.000769518,0.695536
0.000905955,0.689562
0.0010328,0.670532
0.00116783,0.64877
0.0012917,0.628679
0.00152422,0.587621
0.00173415,0.54573
0.00181806,0.526103
0.00196208,0.463088
0.00220629,0.343305
0.00238593,0.245625
0.00245744,0.206894
0.00246038,0.205606
0.00273067,0.10262
0.003,0


==> figures/profile_herschel_bulkley.csv <==
-0.003,0
-0.0029988,0.00106726742527099
-0.00295591,0.0379057948142255
-0.00273025,0.19427006473957
-0.00251838,0.294592760677875
-0.00248084,0.308622897328709
-0.00244127,0.322355545687758
-0.00234903,0.35050452532836
-0.00202446,0.415604610217375
-0.0017524,0.442593578457971
-0.00168532,0.446764013801509
-0.00160441,0.450834818962817
-0.00130506,0.459401145566075
-0.000958219,0.462431751042973
-0.00087905,0.462662699536237
-0.000831386,0.46275966159269
-0.000777549,0.462840335551157
-0.000684892,0.462926924591015
-0.000555234,0.462980372719381
-0.000430207,0.462996210973102
-0.000302306,0.462999654903435
-0.000212817,0.462999974515627
-0.000134865,0.462999999548682
7.74198e-05,0.462999999999881
0.000283923,0.462999779076636
0.000334934,0.462999295173004
0.000564136,0.462978293089297
0.000823067,0.462773950654531
0.000939843,0.462494417161458
0.00102705,0.462137402468499
0.00104878,0.46202194600666
0.00110994,0.46162689296968
0.0012009,0.460803767720253
0.00136293,0.458347349924898
0.00161088,0.450543904946191
0.00179612,0.439428762614839
0.00203074,0.414741723519951
0.002313,0.36015457733129
0.00271141,0.204813689344048
0.003,0
0.003,0
0.003,0
0.003,0


==> figures/profile_power_law.csv <==
-0.003,0
-0.0029988,0.00104594193960116
-0.00295591,0.0371735629751827
-0.00273025,0.191186394894376
-0.00251838,0.290828526732216
-0.00248084,0.304842362178275
-0.00244127,0.318583654006396
-0.00234903,0.346839359030703
-0.00202446,0.412881415261219
-0.0017524,0.440833437242324
-0.00168532,0.445222245329099
-0.00160441,0.449538561495324
-0.00130506,0.458810979627545
-0.000958219,0.462269385679436
-0.00087905,0.462551274684012
-0.000831386,0.462672569510074
-0.000777549,0.46277573494512
-0.000684892,0.462890540073193
-0.000555234,0.462966579235767
-0.000430207,0.462992098966399
-0.000302306,0.462998924805109
-0.000212817,0.462999852171658
-0.000134865,0.462999988782921
7.74198e-05,0.462999999513295
0.000283923,0.462999245833221
0.000334934,0.46299808083905
0.000564136,0.462963435030523
0.000823067,0.462690664323983
0.000939843,0.462345137129097
0.00102705,0.461918586480854
0.00104878,0.461782714434466
0.00110994,0.461322976990554
0.0012009,0.46038236281889
0.00136293,0.457646592097539
0.00161088,0.449228800716797
0.00179612,0.437520189096591
0.00203074,0.411996188155125
0.002313,0.356558367973122
0.00271141,0.201620401827234
0.003,0
0.003,0
0.003,0
0.003,0


==> figures/venturi.csv <==
0,0.666666666306137,0.333333333153068,0.222222222102046,0.166666666576534
0.0101010101010101,0.665265447995596,0.332632723997798,0.221755149331865,0.166316361998899
0.0202020202020202,0.663755398914157,0.331877699457078,0.221251799638052,0.165938849728539
0.0303030303030303,0.662134634085947,0.331067317042973,0.220711544695316,0.165533658521487
0.0404040404040404,0.660408801629299,0.330204400814649,0.220136267209766,0.165102200407325
0.0505050505050505,0.658572253142619,0.32928612657131,0.219524084380873,0.164643063285655
0.0606060606060606,0.656626873449135,0.328313436724568,0.218875624483045,0.164156718362284
0.0707070707070707,0.654572661323255,0.327286330661627,0.218190887107752,0.163643165330814
0.0808080808080808,0.65240961676498,0.32620480838249,0.217469872254993,0.163102404191245
0.0909090909090909,0.650137739774308,0.325068869887154,0.216712579924769,0.162534434943577
0.101010101010101,0.647757030351244,0.323878515175622,0.215919010117081,0.161939257587811
0.111111111111111,0.645267488495786,0.322633744247893,0.215089162831929,0.161316872123947
0.121212121212121,0.64266911539639,0.321334557698195,0.214223038465463,0.160667278849097
0.131313131313131,0.639961908648777,0.319980954324388,0.213320636216259,0.159990477162194
0.141414141414141,0.637145869536395,0.318572934768197,0.212381956512132,0.159286467384099
0.151515151515152,0.634220997857361,0.317110498928681,0.211406999285787,0.15855524946434
0.161616161616162,0.631187293813556,0.315593646906778,0.210395764604519,0.157796823453389
0.171717171717172,0.628044757400306,0.314022378700153,0.209348252466769,0.157011189350077
0.181818181818182,0.624793388429752,0.312396694214876,0.208264462809917,0.156198347107438
0.191919191919192,0.621433187089752,0.310716593544876,0.207144395696584,0.155358296772438
0.202020202020202,0.617964153317689,0.308982076658844,0.205988051105896,0.154491038329422
0.212121212121212,0.614386287113563,0.307193143556781,0.204795429037854,0.153596571778391
0.222222222222222,0.610699588477378,0.305349794238689,0.203566529492459,0.152674897119345
0.232323232323232,0.606904057409137,0.303452028704569,0.202301352469712,0.151726014352284
0.242424242424242,0.602999693912201,0.3014998469561,0.200999897970734,0.15074992347805
0.252525252525253,0.598986497976351,0.299493248988175,0.199662165992117,0.149746624494088
0.262626262626263,0.594864469611931,0.297432234805965,0.19828815653731,0.148716117402983
0.272727272727273,0.590633608815427,0.295316804407713,0.196877869605142,0.147658402203857
0.282828282828283,0.586293915586841,0.293146957793421,0.195431305195614,0.14657347889671
0.292929292929293,0.581845389971811,0.290922694985905,0.193948463323937,0.145461347492953
0.303030303030303,0.577288031833485,0.288644015916742,0.192429343944495,0.144322007958371
0.313131313131313,0.57262184130871,0.286310920654355,0.190873947102903,0.143155460327177
0.323232323232323,0.567846818393652,0.283923409196826,0.189282272797884,0.141961704598413
0.333333333333333,0.562962962962964,0.281481481481482,0.187654320987655,0.140740740740741
0.343434343434343,0.557970275141993,0.278985137570997,0.185990091713998,0.139492568785498
0.353535353535354,0.552868754927079,0.27643437746354,0.184289584975693,0.13821718873177
0.363636363636364,0.547658402240797,0.273829201120398,0.182552800746932,0.136914600560199
0.373737373737374,0.542339217122467,0.271169608561233,0.180779739040822,0.135584804280617
0.383838383838384,0.536911199537461,0.268455599768731,0.17897039984582,0.134227799884365
0.393939393939394,0.531374349556168,0.265687174778084,0.177124783185389,0.132843587389042
0.404040404040404,0.525728667175203,0.262864333587601,0.175242889058401,0.131432166793801
0.414141414141414,0.519974152328689,0.259987076164344,0.173324717442896,0.129993538082172
0.424242424242424,0.514110805019897,0.257055402509949,0.171370268339966,0.128527701254974
0.434343434343434,0.508138625310343,0.254069312655172,0.169379541770114,0.127034656327586
0.444444444444444,0.502057613196872,0.251028806598436,0.167352537732291,0.125514403299218
0.454545454545455,0.495867768622175,0.247933884311088,0.165289256207392,0.123966942155544
0.464646464646465,0.489569091589294,0.244784545794647,0.163189697196431,0.122392272897324
0.474747474747475,0.483161582176639,0.241580791088319,0.161053860725546,0.12079039554416
0.484848484848485,0.476645240305803,0.238322620152902,0.158881746768601,0.119161310076451
0.494949494949495,0.470020065979662,0.235010032989831,0.156673355326554,0.117505016494916
0.505050505050505,0.463286059267993,0.231643029633996,0.154428686422664,0.115821514816998
0.515151515151515,0.456443220101018,0.228221610050509,0.152147740033673,0.114110805025254
0.525252525252525,0.449491548481447,0.224745774240723,0.149830516160482,0.112372887120362
0.535353535353535,0.442431044470931,0.221215522235466,0.147477014823644,0.110607761117733
0.545454545454546,0.435261708007819,0.21763085400391,0.145087236002606,0.108815427001955
0.555555555555556,0.427983539112659,0.21399176955633,0.14266117970422,0.106995884778165
0.565656565656566,0.420596537785454,0.210298268892727,0.140198845928485,0.105149134446364
0.575757575757576,0.413100702949272,0.206550351474636,0.137700234316424,0.103275175737318
0.585858585858586,0.405496036808563,0.202748018404281,0.135165345602854,0.101374009202141
0.595959595959596,0.397782538234593,0.198891269117296,0.132594179411531,0.0994456345586482
0.606060606060606,0.389960207227365,0.194980103613682,0.129986735742455,0.0974900518068411
0.616161616161616,0.382029043786879,0.191014521893439,0.127343014595626,0.0955072609467197
0.626262626262626,0.373989047913135,0.186994523956567,0.124663015971045,0.0934972619782837
0.636363636363636,0.36584021960613,0.182920109803065,0.12194673986871,0.0914600549015325
0.646464646464647,0.357582558865865,0.178791279432932,0.119194186288622,0.0893956397164662
0.656565656565657,0.349216065692339,0.17460803284617,0.11640535523078,0.0873040164230849
0.666666666666667,0.340740740085551,0.170370370042775,0.113580246695184,0.0851851850213877
0.676767676767677,0.332156582045505,0.166078291022752,0.110718860681835,0.0830391455113762
0.686868686868687,0.323463591572195,0.161731795786097,0.107821197190732,0.0808658978930487
0.696969696969697,0.314661768665622,0.157330884332811,0.104887256221874,0.0786654421664056
0.707070707070707,0.305751113325789,0.152875556662894,0.101917037775263,0.0764377783314472
0.717171717171717,0.296731625552693,0.148365812776346,0.0989105418508975,0.0741829063881731
0.727272727272727,0.28760330534633,0.143801652673165,0.0958677684487768,0.0719008263365826
0.737373737373737,0.278366152706706,0.139183076353353,0.092788717568902,0.0695915381766765
0.747474747474748,0.269020167633821,0.13451008381691,0.0896733892112736,0.0672550419084552
0.757575757575758,0.259565350127669,0.129782675063834,0.0865217833758896,0.0648913375319172
0.767676767676768,0.250001700188251,0.125000850094125,0.0833339000627503,0.0625004250470627
0.777777777777778,0.240329217815571,0.120164608907786,0.080109739271857,0.0600823044538928
0.787878787878788,0.230547903009621,0.115273951504811,0.076849301003207,0.0576369757524053
0.797979797979798,0.220657755770411,0.110328877885205,0.0735525852568036,0.0551644389426027
0.808080808080808,0.210658776097934,0.105329388048967,0.0702195920326448,0.0526646940244836
0.818181818181818,0.200550963992189,0.100275481996094,0.0668503213307297,0.0501377409980472
0.828282828282828,0.190334319453181,0.0951671597265905,0.0634447731510603,0.0475835798632952
0.838383838383838,0.180008842480903,0.0900044212404517,0.0600029474936345,0.0450022106202259
0.848484848484849,0.169574533075359,0.0847872665376796,0.0565248443584531,0.0423936332688398
0.858585858585859,0.159031391236548,0.0795156956182741,0.0530104637455161,0.039757847809137
0.868686868686869,0.148379416964469,0.0741897084822344,0.0494598056548229,0.0370948542411172
0.878787878787879,0.137618610259122,0.068809305129561,0.045872870086374,0.0344046525647805
0.888888888888889,0.126748971120509,0.0633744855602547,0.0422496570401698,0.0316872427801274
0.898989898989899,0.115770499548626,0.0578852497743128,0.0385901665162085,0.0289426248871564
0.909090909090909,0.104683195543473,0.0523415977717367,0.0348943985144911,0.0261707988858683
0.919191919191919,0.0934870591050551,0.0467435295525276,0.0311623530350184,0.0233717647762638
0.929292929292929,0.082182090233366,0.041091045116683,0.0273940300777887,0.0205455225583415
0.939393939393939,0.0707682889284108,0.0353841444642054,0.0235894296428036,0.0176920722321027
0.94949494949495,0.0592456551901816,0.0296228275950908,0.0197485517300605,0.0148114137975454
0.95959595959596,0.0476141891792166,0.0238070945896083,0.0158713963930722,0.0119035472948042
0.96969696969697,0.0358738905042366,0.0179369452521183,0.0119579635014122,0.00896847262605915
0.97979797979798,0.0240247595087646,0.0120123797543823,0.00800825316958819,0.00600618987719114
0.98989898989899,0.0120667959377945,0.00603339796889726,0.00402226531259817,0.00301669898444863
1,3.79696274421804e-16,1.89848137210902e-16,1.26565424807268e-16,9.49240686054509e-17

